Engine-Equal, Human-Unequal: A Reproducible Outcome Skew in Engine-Assessed Equal Chess Positions

Among chess opening positions that a strong engine judges essentially equal (Stockfish 18 evaluation within 10 centipawns of zero, depth-stable) and that humans actually reach on Lichess (October 2025; 1,661 positions, 16.1M occurrences), human results are not balanced. Positions carry outcome skews, each the gap between its games' actual results and what the players' ratings predict, whose directions are stable properties of the naturally-reached position: some positions favour White, others Black. These skews reproduce across three re-partitions -- disjoint player-account sets (primary), time, and disjoint rating bands -- and on an out-of-sample month eight months later. On the primary split, each position's skew is measured once in each account group, and the replication slope asks how well one measurement predicts the other after removing rating and opening-family effects: one means undiminished carry-over; zero, no linear relation. We find 0.69 (family-clustered 95% CI [0.65, 0.74]), rising to 0.94 on the most-popular, best-measured positions. The slope's value depends on the position mix. Existence is the invariant claim: it survives every tighter evaluation band, search depth, calibration, and popularity cutoff we test, and replicates within blitz and rapid separately. The typical skew is small (median $|\delta| \approx 0.018$, about two percentage points of White score), yet it reproduces, position by position, across disjoint accounts. At these positions the disfavoured side also thinks longer. Even where the evaluation is most confident, it is not a sufficient statistic for human outcomes. The result is observational, and the causal question is left to a pre-registered randomised companion study.

==> figures/scatter_data.csv <==
dA_t,dB_t,dA_t_null,dB_t_null,class,class_code
-0.00790241233925943,-0.0047215699208755105,-0.007969699964797256,-0.005375369898482568,base,0
0.001547757525718025,-0.0012392532539936413,0.005646374571970623,0.01927523994160803,base,0
-0.01106560163773752,-0.018555717252027898,-0.009423996015491563,-0.011543875796520602,base,0
0.02049547138596338,0.006791461537608222,0.020038165061519352,0.0003832079953154585,base,0
-0.010433130408844605,0.012802098635853708,-0.009494748088624131,0.0015910447854156629,base,0
-0.05075364080692672,-0.024329797435581023,-0.04814814671066959,-0.030752699456068667,base,0
-0.026696345505169077,-0.026233268283452522,-0.02682294851318755,-0.004124813428272629,base,0
0.04258131585409839,0.051613493468509596,0.04849869056505151,-0.024965565548971377,rep,1
-0.011575180090753824,-0.0032433475912671643,-0.012555094971759499,-0.0555808450204793,base,0
-0.04524538026439381,-0.04827691104030737,-0.036643593602134025,0.0073832719481754395,base,0
-0.019002180090753825,0.011952652408732837,-0.019982094971759498,0.032409154979520696,base,0
-0.011696024553484967,-0.0009032135638381948,-0.010902961025038661,0.004341482341908443,base,0
0.005153503722483476,0.020449990727601196,0.004375529778042547,-0.015995569397221444,base,0
0.024148239513935528,-0.014222110300159258,0.02313364763691966,0.007426091775417387,base,0
0.03209199472877811,0.04781991899696208,0.03532195020906243,0.03171353955615453,base,0
0.0530267388315931,0.08143192411514821,0.04284162278569157,0.0033635674687954925,base,0
-0.006502288190610193,0.0026445906090584413,-0.0056149197774895375,0.0007189396894769079,base,0
0.004778315854098394,-0.0011885065314904044,0.010695690565051515,0.012298434451028621,base,0
-0.0026235281634703765,-0.025011619984623853,-0.008315138209674784,0.013503347142770607,base,0
0.001642877863662631,-0.0005015813979789862,0.006950894512117649,-0.03457005654829785,base,0
0.003935471836529624,0.02727138001537615,-0.0017561382096747836,0.0632413471427706,base,0
0.05224250372248348,0.030152990727601192,0.05146452977804255,-0.018615569397221445,base,0
0.03041347183652962,0.017022380015376145,0.024721861790325216,-0.0400016528572294,base,0
-0.04065626404171371,-0.01757918365822866,-0.03690757262990609,0.022488313386023823,base,0
0.0006058199092461754,-0.005964347591267164,-0.0003740949717594994,-0.018106845020479302,base,0
-0.0008435855849292569,0.005283109916508841,-0.0012873868891431104,-0.022716648907443328,base,0
0.003635168352508918,0.035533637846151475,0.003635168352508918,0.035533637846151475,base,0
-0.027442496277516524,-0.008468009272398805,-0.028220470221957453,0.021148430602778556,base,0
0.007463997573868376,-0.019328023975459872,0.005474955700007669,-0.004113333156689276,base,0
-0.0012956016377375194,-0.021466717252027902,0.00034600398450843756,0.0320161242034794,base,0
0.011116054204648314,0.010009763173285207,0.014339454178003794,0.02392579911346914,base,0
-0.010875964305386307,-0.008226427243263014,-0.010736844610556556,-0.0020589086016721014,base,0
-0.03207935779605356,0.010710910648979185,-0.032169559835794136,0.01062940330933206,base,0
-0.01607549993088142,-0.007578007999025917,-0.019742800139715827,0.01351168312165254,base,0
0.032905359193073275,0.03410220256441898,0.035510853289330416,-0.037816699456068664,base,0
-0.00823723203182196,-0.005854726950025329,-0.0034812664321661234,-0.005192843573651215,base,0
-0.015304325785980082,0.01260939766449874,-0.016260550201142504,-0.02541581029864888,base,0
-0.0010358455761294337,0.010204580319429418,-0.0011958039156306824,0.011640588253922973,base,0
0.02193739573281156,0.01002747843253831,0.02193739573281156,0.01002747843253831,base,0
0.017024819909246175,0.004781652408732837,0.016044905028240502,0.0233381549795207,base,0
0.025846108641945476,0.021015238107891045,0.027016761614731984,-0.022225420168051773,base,0
-0.012557891358054523,-0.0048757618921089554,-0.011387238385268016,-0.025727420168051775,base,0
-0.043324242474281974,-0.04015325325399364,-0.039225625428029376,-0.03756576005839197,rep,1
-0.008515933958129907,-0.009121971985742019,-0.00859629581533138,-0.009523117904182133,base,0
0.04641181990924617,0.03977965240873284,0.0454319050282405,0.0225401549795207,rep,1
0.026659668907157676,0.030986544349027464,0.024122228869642038,-0.01289292751568958,base,0
0.024791645225973373,0.016558685285945667,0.026645588950755025,0.006933914960234067,base,0
-0.03822706202413551,-0.02824976827464381,-0.03020265391985362,0.022319737100811695,base,0
0.022415008950994075,0.04017462720913652,0.024328027975684258,0.025145936006694576,base,0
-0.023513684145901607,0.028528493468509594,-0.017596309434948484,-0.012048565548971378,base,0
-0.008009231723739718,-0.02333778707990797,-0.008217221397847014,-0.034790230846287205,base,0
0.006571997573868377,0.025710976024540127,0.0045829557000076696,-0.007108333156689276,base,0
0.02324481990924617,0.022804652408732837,0.022264905028240498,-0.0232098450204793,base,0
0.032012503722483474,0.022878990727601196,0.031234529778042544,0.0029404306027785553,base,0
-0.005270354774026626,0.007258685285945667,-0.0034164110492449777,-0.004201085039765933,base,0
-0.028268048978071503,-0.05126277781969324,-0.03043581371290378,0.03620258024411076,base,0
0.0005838199092461759,-0.005520347591267164,-0.00039609497175949887,-0.0187458450204793,base,0
-0.013606000022381813,-0.004014177083292977,-0.012827371050393513,0.006038432849770679,base,0
0.003238667186538053,0.018570353343721147,0.003764314458941414,-0.020918570051129744,base,0
0.007101694406240006,-0.015341966687343025,0.008350414735498371,0.018451306536357993,base,0
0.005849414415070742,0.0075391099165088415,0.00540561311085689,-0.007234648907443329,base,0
-0.04328467943417257,-0.03942601767501344,-0.04138870890670048,0.032011575540979664,base,0
0.031166324415796993,0.006768137891441126,0.030473832442346718,0.007020179657922744,base,0
-0.031895350512497964,-0.05988735929234802,-0.02172944384432165,0.02326669246787546,base,0
0.03519975752571802,0.01276374674600636,0.03929837457197062,0.02668123994160803,base,0
-0.04021252816347038,0.016898380015376146,-0.04590413820967479,0.010383347142770607,base,0
0.013852738831593098,0.0023539241151482107,0.0036676227856915723,-0.0003864325312045074,base,0
0.015314398362262482,0.010818282747972103,0.016956003984508437,0.0235721242034794,base,0
-0.01806733281346195,-0.011124646656278856,-0.017541685541058588,-0.03990657005112975,base,0
-0.019379601637737515,0.027640282747972103,-0.01773799601549156,0.0040881242034793985,base,0
0.04482632056582742,0.032673982324986556,0.04672229109329951,0.026587575540979666,base,0
0.017421997573868378,0.012718976024540127,0.015432955700007668,-0.009968333156689275,base,0
-0.033732048978071506,-0.012353777819693237,-0.03589981371290378,-0.00392941975588924,base,0
-0.0022675350664923682,0.03112305277776037,-0.00207050333826362,-0.009713619035181968,base,0
0.005422975446515033,0.005761786436161804,0.006216038974961339,0.0057734823419084425,base,0
-0.0014315226622355931,-0.009346538808164094,0.001232473156852885,0.008489070555056082,base,0
0.005232951021928497,-0.01461277781969324,0.0030651862870962193,0.05339858024411076,base,0
-0.011587677846060084,-0.024035208231752057,-0.01290322878937367,0.028566062820836957,base,0
0.023260994728778114,0.02267391899696208,0.026490950209062433,0.013869539556154532,base,0
0.024021322153939918,0.009945791768247942,0.022705771210626332,-0.015059937179163044,base,0
-0.0054303435313641036,-0.008918870650697226,-0.008374679954937559,-0.00815680435692739,base,0
-0.0015551800907538244,0.014323652408732835,-0.002535094971759499,0.0174471549795207,base,0
0.028148819909246177,0.017674652408732835,0.027168905028240504,-0.0056088450204793,base,0
0.006062975446515033,-0.0028882135638381955,0.006856038974961339,0.014916482341908444,base,0
-0.02751024337192632,-0.0329249621113461,-0.026338259303837028,-0.03327307405048115,rep,1
-0.045795180090753826,-0.010805347591267164,-0.046775094971759495,0.0010341549795206996,base,0
-0.011982332813461949,-0.03866564665627885,-0.011456685541058588,0.024492429948870256,base,0
0.02247375662807368,0.0404910378886539,0.023645740696162973,0.03217292594951886,base,0
-0.05227124247428197,-0.017282253253993643,-0.04817262542802937,0.01803023994160803,base,0
0.03355715442387057,-0.010347419680570583,0.03339719608436932,0.018253588253922974,base,0
0.02200039836226248,0.0499162827479721,0.02364200398450844,0.0342231242034794,base,0
-0.008093601637737518,-0.0291037172520279,-0.006451996015491561,0.0335681242034794,base,0
-0.01145432578598008,-0.020412602335501257,-0.0124105502011425,-0.02284181029864888,base,0
0.013144645225973374,0.012454685285945668,0.014998588950755022,0.006019914960234067,base,0
0.033271738831593095,0.03246492411514821,0.023086622785691575,-0.027547432531204508,base,0
-0.013164677846060083,-0.01491920823175206,-0.014480228789373668,0.03828806282083696,base,0
0.025941877863662633,0.021415418602021015,0.03124989451211765,-0.00820805654829785,base,0
-0.018261677846060084,0.00931279176824794,-0.01957722878937367,0.024950062820836956,base,0
0.011633951021928495,0.06375622218030676,0.009466186287096218,-0.017499419755889242,base,0
0.05812541441507074,0.03266010991650884,0.057681613110856886,0.010032351092556673,base,0
-0.021774980248920484,0.0022790129306802936,-0.021774980248920484,0.0022790129306802936,base,0
0.016838503722483477,0.015973990727601195,0.016060529778042548,0.021440430602778556,base,0
-0.018681048978071504,-0.0002587778196932386,-0.020848813712903782,-0.023120419755889236,base,0
0.0695237388315931,0.0795899241151482,0.05933862278569157,-0.013636432531204506,rep,1
-0.0038691800907538244,-0.011549347591267165,-0.004849094971759499,-0.0496508450204793,base,0
0.010298108641945476,-0.017653761892108957,0.011468761614731983,-0.004731420168051776,base,0
0.021538477337764407,0.015129461191835907,0.024202473156852884,0.012820070555056082,base,0
0.010095355453533746,-0.0027809858375318387,0.008933268719817549,-0.012192236516764432,base,0
-0.030688242474281972,-0.03154025325399364,-0.026589625428029375,-0.015331760058391972,rep,1
0.0459913887571384,0.01563988694682724,0.04183598292234343,0.05395914778013928,base,0
-0.025747496277516522,-0.022229009272398806,-0.02652547022195745,-0.008848569397221444,base,0
0.007779667186538053,0.022191353343721146,0.008305314458941414,-0.0008015700511297408,base,0
0.061362505022744734,0.057338682284086145,0.04922340291544354,-0.023576562923694012,base,0
0.00941950006911858,0.03370699200097409,0.005752199860284173,0.03119068312165254,base,0
-0.0005058455761294339,-0.045810419680570584,-0.0006658039156306824,0.03425458825392297,base,0
-0.04275918009075382,-0.00018334759126716407,-0.0437390949717595,-0.0136158450204793,base,0
0.010596477337764407,0.021501461191835904,0.013260473156852885,-0.021513929444943916,base,0
-0.015522845576129434,0.01376658031942942,-0.015682803915630684,-0.008915411746077028,base,0
0.000497828271366056,-0.020265468759779148,0.0004372200072019876,-0.038449276450167325,base,0
-0.03389661124286159,-0.01128111305317276,-0.03805201707765657,-0.02169985221986072,base,0
0.022163999977618185,0.009450822916707024,0.022942628949606487,0.00647643284977068,base,0
0.016440315854098393,0.0030904934685095954,0.022357690565051512,-0.009598565548971379,base,0
-0.029617677846060085,-0.024264208231752057,-0.03093322878937367,0.045839062820836954,base,0
-0.04047413040884461,-0.010185901364146292,-0.03953574808862413,-0.005609955214584338,base,0
0.028510359193073275,0.05588920256441898,0.031115853289330413,-0.003571699456068663,base,0
-0.008055316429644702,0.018387448559799773,-0.007204396962534717,-0.008426078436178644,base,0
0.012838250676513337,0.007622356614991891,0.015348887901020195,0.004705782275486379,base,0
0.009813654494830923,0.002921731716547476,0.00968705148681245,-0.006878813428272629,base,0
0.019180997573868378,0.028601976024540128,0.017191955700007668,0.013870666843310724,base,0
-0.0030086016377375187,-0.0039057172520279015,-0.0013669960154915617,0.007807124203479399,base,0
0.05699181990924617,-0.016677347591267166,0.056011905028240494,0.0128091549795207,base,0
0.016590503722483475,-0.009070009272398805,0.015812529778042546,-0.015326569397221445,base,0
-0.026908242474281974,-0.026240253253993637,-0.022809625428029376,0.033991239941608034,base,0
0.011393877863662631,0.015202418602021015,0.01670189451211765,0.0011039434517021492,base,0
0.004952326731440285,0.009904653462880568,0.004189010034204636,-0.00837802006840927,base,0
0.012008997573868377,-0.026807023975459872,0.010019955700007669,-0.039976333156689275,base,0
-0.026396180090753826,-0.05321434759126717,-0.0273760949717595,-0.012976845020479301,base,0
0.0013775037224834762,0.015946990727601196,0.0005995297780425467,-0.017868569397221444,base,0
0.009653819909246174,-0.0008203475912671645,0.0086739050282405,-0.0137408450204793,base,0
-0.0074371597185560806,0.004896135050852283,-0.0074371597185560806,0.004896135050852283,base,0
-0.0001191221363373695,-0.011746581397978986,0.005188894512117648,-0.003472056548297851,base,0
0.008914833879312883,-0.0013675376286847209,0.00784345091642371,0.0012031872284060802,base,0
-0.0008645350664923668,-0.015240947222239634,-0.0006675033382636184,0.017055380964818033,base,0
0.043593471836529625,0.03459038001537615,0.03790186179032522,0.0024533471427706077,base,0
0.01677439836226248,0.013198282747972101,0.01841600398450844,-0.04547087579652061,base,0
0.00709471160342507,-0.010373891458089417,0.006226241953719576,-0.03944563088634354,base,0
-0.009452591335676561,-0.0013848939473307155,-0.00883180115501367,0.009194507228217658,base,0
0.0014189754465150327,-0.014793213563838194,0.0022120389749613386,-0.016213517658091557,base,0
0.0036213244157969927,0.005259137891441126,0.0029288324423467176,-0.0072668203420772565,base,0
-0.01648724337192632,-0.0310029621113461,-0.01531525930383703,-0.00807707405048114,rep,1
0.012860760509482847,0.0077357368709234115,0.01306727053828632,0.0006175737199975353,base,0
-0.03381834550516908,-0.018867268283452525,-0.03394494851318755,-0.0047308134282726295,base,0
-0.013137496277516526,-0.004964009272398805,-0.013915470221957455,0.017074430602778554,base,0
0.016393667186538053,0.022834353343721147,0.016919314458941414,-0.018088570051129745,base,0
-0.02311864393018724,-0.009051753451319259,-0.023255492127091385,0.011914356319365845,base,0
0.029624324415796995,-0.005492862108558875,0.02893183244234672,0.026144179657922744,base,0
0.009664656468635896,0.006305129349302775,0.006720320045062442,-0.021680804356927392,base,0
0.05312423481994029,0.060477316791985536,0.05112846850580652,0.0629175940403373,base,0
0.016942951021928495,0.04629622218030676,0.014775186287096218,-0.018283419755889242,base,0
-0.017013640806926727,-0.00504879743558102,-0.01440814671066959,0.016395300543931336,base,0
0.03922906604187009,0.058925028014257974,0.03914870418466862,0.0034578820958178656,base,0
0.00528144517401648,0.01370893639304895,0.00528144517401648,0.01370893639304895,base,0
-0.0038866908580570073,-0.0006596437229524771,-0.010770295207186307,-0.040182121141520366,base,0
0.008480819909246177,0.0043166524087328365,0.007500905028240502,-0.0198118450204793,base,0
-0.006452684145901607,-0.008632506531490404,-0.0005353094349484864,-0.00032556554897137865,base,0
0.005689667186538053,-0.011925646656278852,0.006215314458941414,-0.0055445700511297415,base,0
-0.001369261168406903,0.00020992411514821063,-0.011554377214308428,-0.011716432531204508,base,0
0.002636894485715246,0.0005166034964425199,0.002636894485715246,0.0005166034964425199,base,0
-0.004851002426131623,-0.011468023975459873,-0.0068400442999923304,0.018541666843310725,base,0
-0.009942166301424523,-0.054997687116832616,-0.004923844180596617,0.025469890806660858,base,0
-0.0013550489780715033,0.03027622218030676,-0.003522813712903781,-0.017522419755889238,base,0
0.025544667186538052,0.022067353343721147,0.026070314458941413,-0.02632657005112974,base,0
0.020103503722483478,-0.006005009272398805,0.019325529778042548,0.016577430602778557,base,0
0.0034081086419454755,0.031502238107891045,0.004578761614731983,0.004826579831948224,base,0
-0.011557002426131623,-0.002223023975459872,-0.013546044299992331,-0.03418733315668928,base,0
0.06987381990924618,0.08113665240873284,0.0688939050282405,-0.0496668450204793,showcase,2
-0.009681845576129434,0.007799580319429419,-0.009841803915630682,-0.03058741174607703,base,0
0.012504619735606196,-0.00011491104030736214,0.021106406397865977,0.011930271948175438,base,0
0.033091994728778114,0.052776918996962074,0.03632195020906243,0.036138539556154536,base,0
0.0014872395139355291,0.003975889699840741,0.000472647636919659,-0.03929190822458262,base,0
-0.07609612213633737,0.013935418602021014,-0.07078810548788235,-0.033176056548297854,base,0
0.014381359193073276,-0.015734797435581017,0.016986853289330413,0.003957300543931338,base,0
0.0016336671865380542,0.013916353343721146,0.002159314458941415,-0.012917570051129743,base,0
0.020722414415070743,0.012960109916508842,0.020278613110856887,0.007776351092556672,base,0
0.039514154423870566,-0.01864041968057058,0.03935419608436932,-0.020766411746077025,base,0
-0.02127728839657493,0.006838108541910581,-0.022145758046280425,-0.029775630886343545,base,0
-0.03390198925430818,0.0016989153661004647,-0.02743791358131218,0.0082971974880604,base,0
-0.0105368392335095,0.008747184487405798,-0.01127636094137705,0.006441853081713843,base,0
-0.009901601637737515,0.0254702827479721,-0.008259996015491558,-0.053965875796520596,base,0
-0.005638845576129434,0.009359580319429418,-0.005798803915630682,-0.001549411746077028,base,0
-0.005928166301424522,-0.003692687116832614,-0.0009098441805966166,-0.01476810919333914,base,0
-0.056695180090753826,-0.047035347591267165,-0.0576750949717595,-0.0351318450204793,base,0
0.054109819909246175,0.014007652408732835,0.0531299050282405,-0.0484648450204793,base,0
-0.02536252861403662,-0.021909538462391777,-0.025819834938480647,0.0073102079953154585,base,0
0.0055759975738683765,0.011682976024540128,0.0035869557000076688,-0.027138333156689273,base,0
0.013217477337764407,0.022722461191835904,0.015881473156852885,-0.023867929444943918,base,0
-0.027005118563424566,-0.02509026091971593,-0.0210164396760704,0.01516105545205421,base,0
-0.02380999104900592,-0.012154372790863479,-0.021896972024315738,-0.027522063993305423,base,0
0.029824398362262482,0.0031972827479721,0.03146600398450844,0.010058124203479398,base,0
0.017979757525718024,0.03196674674600636,0.02207837457197062,-0.03938476005839197,base,0
0.030194819909246176,0.014649652408732835,0.029214905028240503,-0.0235918450204793,base,0
0.003919320565827426,0.027249982324986557,0.005815291093299513,0.04038257554097967,base,0
-0.03516918009075382,-0.030912347591267163,-0.0361490949717595,-0.0314968450204793,base,0
0.051967388757138404,0.005339886946827242,0.04781198292234343,0.048109147780139284,base,0
0.07118538875713841,-0.0023541130531727584,0.06702998292234344,0.021055147780139283,base,0
-0.020374242474281976,-0.01565025325399364,-0.016275625428029378,0.00718123994160803,base,0
-0.022550640806926727,0.00536520256441898,-0.01994514671066959,0.005093300543931336,base,0
-0.0064833257859800795,0.0027053976644987408,-0.0074395502011425,-0.018389810298648883,base,0
0.0002516944062400054,-0.005176966687343024,0.0015004147354983708,-0.0048846934636420074,base,0
-0.014085049428732083,-0.02447641667397952,-0.014782570737007502,0.0017449471773290683,base,0
-0.040231166301424516,-0.03655168711683261,-0.035212844180596614,0.02007589080666086,base,0
-0.010080024553484968,0.0071937864361618035,-0.009286961025038662,0.015855482341908443,base,0
0.0010099335311009663,0.03429405454598485,0.0023589496305176927,-0.0018602085331820006,base,0
0.02057541807411875,0.018989021391820387,0.02231296322823914,-0.004831101011498178,base,0
-0.007850651303986489,-0.0005864350508206547,-0.005502267577276739,0.01524813053745503,base,0
-0.051706118563424566,-0.07733026091971593,-0.0457174396760704,0.04068205545205421,rep,1
-0.006010677846060082,-0.01606620823175206,-0.007326228789373668,0.03826206282083695,base,0
-0.010789180090753824,-0.0051193475912671635,-0.011769094971759498,0.0007671549795206997,base,0
-0.004378677846060082,0.00657179176824794,-0.005694228789373668,-0.018064937179163045,base,0
0.05183287786366263,0.04636541860202101,0.057140894512117645,0.00479894345170215,rep,1
0.10173410864194547,0.11192823810789104,0.10290476161473198,-0.04949042016805178,showcase,2
0.058065309141942995,0.06128735627704752,0.0511817047928137,-0.003021121141520363,rep,1
-0.022905988733093574,-0.007599539885144739,-0.024753299869850344,-0.006091334775766219,base,0
-0.021206601637737518,-0.0207577172520279,-0.01956499601549156,-0.0036508757965206043,base,0
-0.0039941800907538245,0.023969652408732837,-0.004974094971759499,-0.013672845020479302,base,0
-0.031771684145901605,-0.021549506531490403,-0.025854309434948486,-0.001534565548971377,base,0
0.012170750275798635,0.010815795611143392,0.013272024025922237,-0.0034996198408120405,base,0
-0.004491354774026626,-0.006717314714054332,-0.0026374110492449775,-0.005473085039765933,base,0
0.023128933531100966,0.03663805454598485,0.024477949630517692,-0.005455208533182002,base,0
0.0006318336985754783,0.013790312883167385,0.005650155819403384,-0.00477010919333914,base,0
0.049264398362262485,0.0512432827479721,0.05090600398450844,-0.021211875796520605,base,0
0.006076833698575478,-0.023349687116832614,0.011095155819403384,-0.04182910919333914,base,0
-0.002729677846060083,-6.920823175205967e-05,-0.0040452287893736685,0.022918062820836957,base,0
0.06205232215393991,0.02804179176824794,0.06073677121062633,0.009517062820836957,base,0
0.018089471836529623,0.046902380015376145,0.012397861790325218,-0.016718652857229392,base,0
-0.013070242474281978,-0.04183225325399364,-0.00897162542802938,-0.013062760058391971,base,0
-0.03317994579535168,0.012804763173285206,-0.029956545821996205,-0.014002200886530859,base,0
0.0168606564686359,-0.022937870650697224,0.013916320045062443,-0.02374380435692739,base,0
-0.026356171728633943,-0.03805646875977915,-0.026416779992798012,-0.0008262764501673256,base,0
0.026391951021928498,0.016630222180306763,0.024224186287096217,0.005781580244110761,base,0
-0.008653048978071506,-0.01085877781969324,-0.010820813712903783,0.04615658024411076,base,0
0.0016459754465150325,-0.008932213563838194,0.0024390389749613384,-0.00017651765809155624,base,0
0.03086865449483092,0.021901731716547475,0.030742051486812447,-0.018553813428272628,base,0
-0.0033774962775165234,0.0027189907276011947,-0.004155470221957453,-0.011810569397221447,base,0
0.010816738831593098,0.00817492411514821,0.0006316227856915727,0.06950556746879549,base,0
0.005089975446515033,0.0012297864361618047,0.005883038974961339,0.02129248234190844,base,0
-0.03313100527122189,-0.04046708100303792,-0.02990104979093757,0.019576539556154533,rep,1
0.00456285678556439,4.3015810856188164e-05,0.004742210757012256,-0.0036471826382277472,base,0
0.003473785675265446,0.012521687257507018,0.003446106894883832,0.01240940933681215,base,0
-0.012049261168406902,-0.01363607588485179,-0.022234377214308425,0.011270567468795492,base,0
0.0008286742140199196,0.0037953976644987406,-0.0001275502011425008,-0.008055810298648883,base,0
0.016829933531100967,-0.0007319454540151496,0.018178949630517693,0.033165791466818,base,0
0.005070108641945476,0.017688238107891045,0.006240761614731983,0.0021185798319482245,base,0
0.026068322153939918,0.028994791768247943,0.024752771210626332,0.059231062820836955,base,0
-0.025012354774026628,-0.01758831471405433,-0.023158411049244976,-0.04706408503976593,base,0
-0.0017759034005103737,0.010090503832974653,-0.00175366754414389,0.02045066847007746,base,0
0.0033579999776181873,0.005605822916707024,0.004136628949606487,-0.00846256715022932,base,0
-0.019766180090753822,-0.018383347591267165,-0.0207460949717595,0.0375471549795207,base,0
0.019127035694613694,0.018275572756736986,0.019266155389443443,0.018323091398327898,base,0
0.031232738831593096,0.02157992411514821,0.02104762278569157,-0.031195432531204506,base,0
-0.020482122136337367,-0.016482581397978986,-0.015174105487882351,-0.03286605654829785,base,0
0.012759503722483476,0.016275990727601195,0.011981529778042546,-0.034194569397221444,base,0
-0.0008523164296447006,-0.0055185514402002235,-1.3969625347158565e-06,0.018249921563821353,base,0
0.021605757525718024,0.02085474674600636,0.025704374571970622,-0.014694760058391973,base,0
0.007531471836529623,0.017655380015376147,0.0018398617903252167,-0.008027652857229391,base,0
-0.016530354774026628,-0.01665931471405433,-0.014676411049244978,0.026304914960234065,base,0
0.08399273883159311,0.02600592411514821,0.07380762278569158,-0.0037514325312045073,base,0
0.0018287856752654463,0.0006526872575070199,0.0018011068948838322,-0.012552590663187847,base,0
0.003714877863662631,-0.04284458139797899,0.009022894512117649,-0.006034056548297851,base,0
-0.010526066468899031,-0.001454945454015151,-0.009177050369482305,0.035509791466818,base,0
-0.03420123203182196,-0.017764726950025327,-0.029445266432166124,0.004178156426348785,base,0
-0.02318535477402663,0.005243685285945668,-0.021331411049244978,0.021130914960234067,base,0
-0.036449601637737514,0.005589282747972102,-0.03480799601549156,0.0257251242034794,base,0
-0.02526265130398649,0.008045564949179346,-0.02291426757727674,0.02778813053745503,base,0
0.0021123272241171023,0.007635247005498221,0.0022039815729217177,0.005504586260304006,base,0
-0.013476637507615349,-0.00971776326260202,-0.02040550507731535,-0.03327262170468056,base,0
0.036561819909246174,0.028552652408732834,0.035581905028240504,-0.002879845020479301,base,0
-0.010383591335676562,-0.0014948939473307145,-0.009762801155013672,-0.0021634927717823424,base,0
-0.008956706774086743,-0.010011826770442198,-0.00779935356283637,0.008718134774542828,base,0
0.005469154423870567,-0.0029434196805705817,0.0053091960843693175,-0.008320411746077028,base,0
0.040677315854098395,0.0246264934685096,0.046594690565051514,0.04819743445102862,base,0
0.016291324415796993,0.018058137891441128,0.015598832442346718,0.035937179657922744,base,0
-0.016551140259531083,-0.008249193887574672,-0.017752481610084053,-0.0032800330423416093,base,0
0.00047899757386837675,0.014201976024540128,-0.0015100442999923312,-0.005781333156689276,base,0
0.007064833698575478,0.014225312883167387,0.012083155819403384,-0.00448610919333914,base,0
-0.028070354774026626,-0.040398314714054334,-0.026216411049244975,0.003969914960234067,base,0
0.0016214649335076284,-0.01065794722223963,0.0018184966617363768,-0.018079619035181967,base,0
-0.020073325785980083,-0.022986602335501257,-0.0210295502011425,-0.005256810298648882,base,0
-0.039080261168406905,-0.019269075884851786,-0.04926537721430843,-0.0015744325312045076,base,0
0.0012158778636626308,0.001647418602021014,0.006523894512117648,0.0075429434517021495,base,0
-0.010020242474281977,-0.0015382532539936385,-0.005921625428029379,0.01819023994160803,base,0
0.005679464933507631,0.012359052777760365,0.005876496661736379,0.013303380964818028,base,0
-0.034735305593759994,-0.004256966687343024,-0.03348658526450163,-0.004438693463642007,base,0
0.01228923951393553,0.030581889699840742,0.011274647636919658,0.006597091775417387,base,0
-0.01974800242613162,0.0011169760245401282,-0.02173704429999233,0.011135666843310724,base,0
-0.0008151185634245653,0.012338739080284067,0.005173560323929601,0.022174055452054208,base,0
-0.03567965130398649,-0.03216543505082065,-0.03333126757727674,0.0014831305374550293,base,0
0.006382654494830922,-0.008977268283452524,0.00625605148681245,0.05317218657172737,base,0
-0.007128166120687118,0.0010934623713152805,-0.008199549083576292,-0.0012578127715939212,base,0
-0.003664601637737519,-0.011798717252027899,-0.002022996015491562,0.014500124203479398,base,0
-0.030537180090753825,-0.0015113475912671651,-0.0315170949717595,-0.0012498450204793,base,0
-0.04937711856342457,-0.03225726091971593,-0.0433884396760704,-0.026482944547945794,base,0
-0.006776845576129433,-0.01046341968057058,-0.0069368039156306825,0.012947588253922972,base,0
0.03278667421401992,-0.00798160233550126,0.0318304497988575,0.0013661897013511172,base,0
-0.0026406016377375184,0.007552282747972101,-0.0009989960154915614,-0.0017978757965206003,base,0
-0.0167422611684069,0.02095192411514821,-0.026927377214308428,0.0633745674687955,base,0
-0.011664891358054524,0.002598238107891045,-0.010494238385268017,-0.012994420168051777,base,0
0.0010125037224834764,-0.009759009272398806,0.00023452977804254687,-0.022852569397221446,base,0
0.015402645225973373,-0.013802314714054333,0.017256588950755023,0.016233914960234068,base,0
-0.011467673413412122,-0.03966123400914373,-0.011828500206314197,-0.007645721935261748,base,0
0.006844757525718025,-0.016269253253993643,0.010943374571970622,-0.003667760058391971,base,0
0.05022350502274474,-0.010557317715913853,0.038084402915443544,-0.01908556292369401,base,0
-0.0061882611684069035,-0.007563075884851788,-0.016373377214308427,0.03672056746879549,base,0
0.013525665181725807,-0.022278515292096478,0.01881615001090927,-0.01949864736340845,base,0
0.013129011266906425,0.005051460114855261,0.011281700130149654,0.00842766522423378,base,0
-0.00740123203182196,0.0016982730499746704,-0.0026452664321661235,0.032840156426348785,base,0
-0.009698591335676562,-0.003429893947330717,-0.009077801155013672,-0.0022734927717823414,base,0
0.0015546422039464463,-0.001817089351020814,0.0014644401642058638,-0.0023425966906679384,base,0
-0.026895180090753826,-0.042276347591267166,-0.0278750949717595,-0.0198128450204793,base,0
0.007253856785564391,-0.004063984189143811,0.007433210757012257,0.0004598173617722523,base,0
-0.014058305593759994,-0.010402966687343026,-0.012809585264501629,0.00807930653635799,base,0
0.018078359193073275,-0.0033797974355810195,0.020683853289330412,0.023647300543931337,base,0
0.032954667186538056,0.028063353343721148,0.03348031445894141,0.02447442994887026,base,0
0.07691515442387056,0.040646580319429415,0.07675519608436931,-0.040645411746077026,base,0
-0.001875988733093574,0.0069194601148552595,-0.0037232998698503456,-0.02121133477576622,base,0
-0.014075000022381814,-0.028730177083292976,-0.013296371050393514,-0.01941556715022932,base,0
0.011066674214019918,-0.01069560233550126,0.010110449798857498,0.025169189701351118,base,0
-0.047182499930881416,-0.017971007999025918,-0.05084980013971582,-0.00432631687834746,base,0
0.004156315854098393,0.014779493468509597,0.010073690565051514,-0.0046045655489713785,base,0
0.009688477337764408,0.014013461191835904,0.012352473156852886,0.007299070555056081,base,0
0.010072309141942994,0.014484356277047524,0.0031887047928136937,0.012292878858479638,base,0
-0.030106760486064473,-0.028464110300159256,-0.03112135236308034,-0.016934908224582615,base,0
0.01549450006911858,-0.005102007999025917,0.011827199860284174,0.0021426831216525403,base,0
-0.001034733191924415,0.02082783565020523,-0.001034733191924415,0.02082783565020523,base,0
-0.006964943821881607,-0.006466162611185863,-0.008855458550295067,-0.009587289804963636,base,0
0.015884757525718024,0.01757074674600636,0.019983374571970622,-0.00418376005839197,base,0
-0.012394048978071504,-0.004361777819693238,-0.014561813712903781,0.004480580244110761,base,0
-0.001569522662235593,-0.028806538808164094,0.0010944731568528852,-0.005106929444943918,base,0
0.011694645225973374,0.023246685285945666,0.013548588950755022,0.019073914960234067,base,0
-0.001312024553484968,0.016336786436161807,-0.0005189610250386622,-0.0043085176580915565,base,0
0.030301951021928494,0.03987322218030676,0.02813418628709622,0.01780258024411076,base,0
0.027179819909246172,0.024767652408732837,0.0261999050282405,-0.029319845020479303,base,0
-0.012555050805095471,0.000560373970030132,-0.008869636094110036,-0.0037691499560244812,base,0
-0.00023018009075382456,0.015994652408732837,-0.0012100949717594994,-0.009471845020479302,base,0
0.0038489999776181874,0.0051678229167070235,0.004627628949606487,-0.007417567150229322,base,0
-0.010291601637737516,-0.008620717252027899,-0.00864999601549156,0.0501711242034794,base,0
0.0008230965994896252,0.024688503832974655,0.0008453324558561088,-0.01606633152992254,base,0
0.016050388757138406,0.012430886946827242,0.011894982922343431,-0.014830852219860717,base,0
-0.030988242474281974,0.02409374674600636,-0.026889625428029376,-0.013681760058391973,base,0
0.0779219510219285,0.05706922218030676,0.07575418628709622,0.01958758024411076,base,0
0.026075359193073275,-0.01019379743558102,0.028680853289330413,-0.054556699456068655,base,0
0.01926823951393553,0.033705889699840744,0.01825364763691966,0.024531091775417388,base,0
0.0030474773377644065,-0.009042538808164094,0.005711473156852885,-0.02448592944494392,base,0
-0.000992991793981421,-0.0069585208948730395,-0.000992991793981421,-0.0069585208948730395,base,0
0.007822309141942992,-0.0002336437229524778,0.0009387047928136917,-0.03242212114152036,base,0
0.051655056178118386,0.03669183738881414,0.04976454144970493,-0.009040289804963636,base,0
-0.027985640806926722,0.00256920256441898,-0.025380146710669585,0.023235300543931338,base,0
-0.03504861124286159,-0.014793113053172758,-0.03920401707765657,-0.020531852219860716,base,0
0.021504665181725807,-0.003184515292096477,0.02679515001090927,-0.02306864736340845,base,0
0.011553997573868376,-0.0072790239754598725,0.009564955700007668,-0.0076103331566892765,base,0
0.00839476050948285,0.006666736870923411,0.008601270538286323,0.00010857371999753538,base,0
-0.03849111856342457,0.004298739080284067,-0.0325024396760704,-0.00837194454794579,base,0
-0.0004992874733139602,-0.03278286183635109,-0.001445319206236798,0.025633843176083665,base,0
0.0010127575257180242,0.007331746746006359,0.005111374571970622,-0.03457876005839197,base,0
0.019989757525718025,0.031403746746006364,0.024088374571970623,0.01535123994160803,base,0
-0.037487522662235595,0.009225461191835906,-0.034823526843147115,-0.007705929444943918,base,0
-0.0407908392335095,-0.0457158155125942,-0.04153036094137705,-0.018968146918286157,base,0
-0.003289261168406901,0.009814924115148211,-0.013474377214308426,0.010099567468795492,base,0
-0.009018585584929257,-0.004944890083491159,-0.009462386889143111,-0.020785648907443326,base,0
-0.007393166301424521,-0.005070687116832614,-0.002374844180596616,0.00840789080666086,base,0
0.0028931544238705665,-0.009990419680570583,0.0027331960843693178,0.006970588253922973,base,0
-0.049388005271221884,0.013714918996962078,-0.046158049790937565,-0.04668046044384547,base,0
-0.04461884557612943,-0.02780041968057058,-0.04477880391563068,-0.004742411746077028,base,0
0.026037503722483476,0.010996990727601196,0.025259529778042546,0.0010354306027785557,base,0
-0.004521675584203008,0.008278137891441127,-0.005214167557653283,0.018560179657922744,base,0
0.023045692789935103,0.016784828041818668,0.027358295345197226,-0.011637572874458428,base,0
0.007389322153939917,0.008703791768247942,0.006073771210626331,-0.021413937179163046,base,0
-0.030629891358054526,0.002022238107891045,-0.029459238385268018,0.017832579831948227,base,0
-0.003209988733093574,-0.002747539885144739,-0.005057299869850346,-0.02119733477576622,base,0
0.0014446452259733733,0.04444468528594567,0.0032985889507550223,0.02464391496023407,base,0
-0.014900891358054525,-0.004954761892108955,-0.013730238385268018,-0.016117420168051774,base,0
0.00017050502274473453,0.03191168228408615,-0.01196859708455646,-0.026258562923694016,base,0
0.0012171207828692264,-0.0008919962874835707,0.0012171207828692264,-0.0008919962874835707,base,0
-0.017343690858057006,-0.025168643722952477,-0.024227295207186306,0.06973687885847964,base,0
-0.033749690858057006,0.02411535627704752,-0.04063329520718631,-0.048457121141520364,base,0
0.0008426422039464468,-0.002261089351020814,0.0007524401642058642,-0.011205596690667941,base,0
-0.010980601637737519,-0.006154717252027896,-0.009338996015491562,-0.0137278757965206,base,0
0.049466757525718025,0.01354374674600636,0.05356537457197062,-0.022210760058391968,base,0
0.0012733591930732743,0.0006192025644189796,0.003878853289330412,0.020228300543931335,base,0
0.00973771160342507,0.017209108541910583,0.008869241953719575,0.0001113691136564593,base,0
-0.015077677846060083,0.008620791768247942,-0.01639322878937367,0.017307062820836955,base,0
-0.028199000022381814,-0.011727177083292975,-0.027420371050393515,-0.02785956715022932,base,0
0.05303510864194547,0.046891238107891045,0.054205761614731986,0.03164657983194822,rep,1
-0.023045242474281975,-0.024798253253993638,-0.018946625428029377,-0.028952760058391973,base,0
0.015172324415796993,0.0015331378914411262,0.014479832442346718,-0.0035408203420772564,base,0
0.030159997573868377,0.023854976024540127,0.028170955700007667,0.012387666843310724,base,0
-0.020847332813461947,-0.006198646656278853,-0.020321685541058586,-0.011271570051129741,base,0
0.0016723221539399168,-0.00307920823175206,0.00035677121062633113,-0.04048993717916305,base,0
-0.0029571185634245656,0.0033077390802840672,0.0030315603239296,0.01596305545205421,base,0
-0.011080000022381813,-0.009333177083292975,-0.010301371050393512,0.06255643284977068,base,0
-0.0013391402595310867,0.006042806112425327,-0.002540481610084057,-0.00728503304234161,base,0
0.013164471836529624,0.006393380015376146,0.007472861790325217,-0.009337652857229393,base,0
0.007873997573868377,0.0007189760245401278,0.005884955700007669,0.02705766684331072,base,0
0.010482132544903686,0.028034019639585614,0.010482132544903686,0.028034019639585614,base,0
-0.0054152424742819755,-0.008236253253993641,-0.0013166254280293777,0.01440123994160803,base,0
0.007693757525718025,0.01568774674600636,0.011792374571970623,-0.03875176005839197,base,0
0.0041397575257180255,-0.0014752532539936414,0.008238374571970623,0.01613123994160803,base,0
-0.0023585864173885675,-0.0025504305238467128,-0.0023117468938284903,-0.0024613208852672062,base,0
-0.026293331092842327,-0.010781455650972535,-0.028830771130357966,0.02887507248431042,rep,1
0.008428154423870566,0.022648580319429415,0.008268196084369317,0.004957588253922972,base,0
0.005660239513935529,-0.0008911103001592591,0.004645647636919659,-0.014589908224582613,base,0
0.016297008950994077,0.0072836272091365215,0.01821002797568426,0.00023993600669457854,base,0
-0.03818618009075382,-0.04823734759126716,-0.0391660949717595,-0.0069498450204793,base,0
-0.021960684145901608,-0.006182506531490405,-0.016043309434948486,-0.02617756554897138,base,0
0.004840477337764406,0.013685461191835906,0.007504473156852884,-0.023415929444943917,base,0
0.00034066321838138736,-0.023855922044981798,0.00034066321838138736,-0.023855922044981798,base,0
-0.0047085855849292564,-0.004899890083491159,-0.00515238688914311,-0.006933648907443329,base,0
0.023063937975864493,0.017044231725356192,0.031088346080146385,-0.022974262899188306,base,0
0.014025757525718024,0.03775574674600636,0.018124374571970622,-0.00544276005839197,base,0
0.004446239513935529,0.03679888969984074,0.003431647636919659,-0.006045908224582614,base,0
0.028175477337764404,0.017931461191835904,0.030839473156852884,0.022942070555056083,base,0
-0.010218232031821959,0.00381427304997467,-0.0054622664321661235,-0.015568843573651214,base,0
0.017812997573868377,-0.008446023975459873,0.015823955700007667,0.05683066684331072,base,0
-0.012535496277516524,-0.03441600927239881,-0.013313470221957453,-0.013932569397221446,base,0
0.01982723951393553,0.02626488969984074,0.018812647636919658,0.027469091775417388,base,0
0.005586711603425068,-0.03207289145808942,0.0047182419537195736,0.01950636911365646,base,0
0.007272398362262483,-0.05422071725202789,0.00891400398450844,0.013453124203479399,base,0
-0.033470845576129435,0.02009258031942942,-0.03363080391563068,-0.015377411746077027,base,0
-0.020552640806926727,-0.007156797435581019,-0.01794714671066959,-0.007348699456068662,base,0
0.018977503722483476,0.027018990727601194,0.018199529778042546,0.016168430602778557,base,0
-0.05750460163773752,0.009803282747972101,-0.055862996015491564,0.0439001242034794,base,0
-0.013487332813461948,0.021218353343721148,-0.012961685541058587,0.021728429948870257,base,0
-0.01596252816347038,-0.014600619984623855,-0.021654138209674784,-0.01516265285722939,base,0
0.0011238199092461765,0.018876652408732836,0.00014390502824050168,0.0248161549795207,base,0
-0.031347611242861596,-0.0025051130531727585,-0.03550301707765657,0.001738147780139283,base,0
0.04717647733776441,0.028201461191835905,0.04984047315685289,-0.0030219294449439177,base,0
0.01733876796817804,0.004859273049974671,0.022094733567833875,0.0066001564263487855,base,0
0.1042184773377644,0.09560446119183591,0.10688247315685288,0.021674070555056085,showcase,2
-0.012823640806926724,0.007550202564418979,-0.010218146710669587,0.05571730054393134,base,0
-0.014674307210064894,-0.02147417195818133,-0.01036170465480277,0.02505042712554157,base,0
0.04392799997761819,0.06168582291670703,0.04470662894960649,0.01032143284977068,base,0
0.04807881990924617,0.057298652408732845,0.047098905028240504,-0.0054098450204793005,rep,1
-0.033689048978071505,-0.04149677781969323,-0.03585681371290378,-0.041853419755889236,rep,1
-0.0315633802643938,-0.037507911040307367,-0.022961593602134022,-0.003979728051824562,base,0
-0.0025968455761294336,0.007083580319429418,-0.0027568039156306823,-0.012589411746077028,base,0
0.0603917388315931,0.08507292411514822,0.050206622785691574,-0.001645432531204508,base,0
-0.003856611242861593,-0.007583113053172758,-0.008012017077656568,-0.018187852219860717,base,0
0.04407639836226249,0.0774012827479721,0.04571800398450844,-0.013139875796520602,base,0
-0.018641640806926724,-0.010417797435581022,-0.016036146710669587,0.000427300543931336,base,0
-0.009538002426131623,-0.0008780239754598721,-0.011527044299992332,-0.022059333156689273,base,0
-0.016548891358054527,-0.011173761892108955,-0.015378238385268018,-0.004643420168051775,base,0
-0.010547891358054524,-0.010304761892108955,-0.009377238385268017,-0.007832420168051775,base,0
-0.013638180090753824,0.0005896524087328353,-0.0146180949717595,-0.012816845020479301,base,0
-0.019625522662235592,-0.011453538808164094,-0.016961526843147116,-0.011629929444943917,base,0
-0.03246818009075383,-0.022162347591267166,-0.033448094971759504,0.012383154979520701,base,0
0.006372819909246175,-0.021780347591267166,0.0053929050282405,0.005959154979520698,base,0
0.03755673883159309,0.012820924115148211,0.027371622785691573,-0.025562432531204507,base,0
0.07836781990924618,0.08281365240873284,0.0773879050282405,-0.0144448450204793,rep,1
-0.00821463750761535,-0.03860876326260202,-0.01514350507731535,0.04551737829531944,base,0
-0.030736166301424523,-0.013259687116832614,-0.025717844180596618,0.014525890806660861,base,0
0.026406154423870565,0.0007975803194294187,0.026246196084369317,-0.012473411746077027,base,0
0.008203757525718024,0.01560274674600636,0.012302374571970622,-0.005648760058391971,base,0
-0.041721675584203005,-0.018125862108558873,-0.04241416755765329,0.009258179657922744,base,0
0.023179503722483476,-0.015548009272398805,0.022401529778042547,0.016497430602778557,base,0
0.024365738831593098,0.04864692411514821,0.014180622785691573,0.0008945674687954924,base,0
-0.004541261168406904,-0.02655007588485179,-0.01472637721430843,0.037590567468795494,base,0
0.034762019751079516,-0.007478987069319706,0.034762019751079516,-0.007478987069319706,base,0
-0.011637640806926725,-0.04718279743558102,-0.009032146710669587,0.033910300543931335,base,0
-0.029822122136337368,-0.020314581397978985,-0.02451410548788235,0.02968994345170215,base,0
0.047929471836529625,0.039060380015376144,0.04223786179032522,-0.01992365285722939,base,0
0.007034872246245985,0.014990154344482797,0.008144684038058963,-0.010898595397627959,base,0
-0.005748507272957927,0.013119145746950514,-0.0036075594486654587,-0.00823311095394642,base,0
0.026945503722483475,0.016363990727601196,0.026167529778042545,-0.006900569397221445,base,0
-0.0013785864173885675,-0.0025104305238467127,-0.0013317468938284904,0.004844679114732794,base,0
-0.012364261168406901,0.01365792411514821,-0.022549377214308428,-0.03847643253120451,base,0
-0.023517231723739717,-0.034673787079907974,-0.023725221397847013,-0.023454230846287207,base,0
-0.0015688913580545246,0.00035923810789104463,-0.0003982383852680167,0.002166579831948225,base,0
0.031924471836529626,0.03520238001537614,0.026232861790325218,-0.02672365285722939,base,0
0.009185667186538052,-0.009707646656278855,0.009711314458941413,0.003981429948870258,base,0
-0.012850891358054523,-0.007976761892108955,-0.011680238385268016,0.022016579831948227,base,0
-0.024683522662235592,-0.0027135388081640944,-0.022019526843147116,0.026789070555056083,base,0
0.034303471836529625,-0.012778619984623854,0.028611861790325217,-0.010265652857229392,base,0
-0.0024753547740266266,-0.021577314714054333,-0.0006214110492449776,-0.044326085039765935,base,0
-0.004758640806926725,0.01658720256441898,-0.0021531467106695873,-0.010609699456068666,base,0
-0.023562673413412123,-0.012742234009143732,-0.0239235002063142,-0.007150721935261747,base,0
-0.0015827604860644724,-0.0043121103001592595,-0.0025973523630803425,-0.0026249082245826134,base,0
-0.02115535477402663,0.007306685285945667,-0.019301411049244977,-0.017274085039765935,base,0
0.004469408664323438,-0.003465893947330715,0.005090198844986328,0.010297507228217657,base,0
0.019666066041870094,0.00416202801425798,0.01958570418466862,-0.02751211790418213,base,0
0.028492324415796993,0.015820137891441127,0.02779983244234672,0.014418179657922744,base,0
-0.011551867455096313,-0.03089498036041439,-0.011551867455096313,-0.03089498036041439,base,0
-0.0022313455051690776,-0.05466426828345252,-0.00235794851318755,-0.00736481342827263,base,0
-0.019833522662235592,-0.007103538808164094,-0.017169526843147116,-0.008106929444943917,base,0
-0.017281380264393804,0.002984088959692638,-0.008679593602134023,0.010352271948175439,base,0
-0.023754679434172574,-0.03978101767501344,-0.021858708906700483,-0.03978942445902033,base,0
-0.06358899104900592,-0.05832137279086347,-0.06167597202431574,0.008382936006694578,rep,1
0.0018973554535337452,0.00991101416246816,0.0007352687198175492,0.011519763483235567,base,0
-0.02248612213633737,-0.011599581397978986,-0.01717810548788235,0.054639943451702144,base,0
-0.003619122136337369,-0.003475581397978986,0.001688894512117648,-0.01204005654829785,base,0
0.013517996928027824,0.00510176980876598,0.013517996928027824,0.00510176980876598,base,0
-0.013886809237341206,0.003604552616867974,-0.009396167432927562,0.010411005458812704,base,0
0.09133281990924619,0.06885265240873284,0.0903529050282405,0.0028871549795207,rep,1
-0.024993494977255264,-0.024089317715913855,-0.03713259708455646,0.018892437076305987,rep,1
0.007504756628073681,-0.0257009621113461,0.008676740696162973,-0.014991074050481144,base,0
-0.021342305593759995,0.003834033312656974,-0.02009358526450163,0.004572306536357991,base,0
-0.017750528163470378,-0.04287561998462386,-0.023442138209674782,0.03289034714277061,base,0
-0.018956242474281973,-0.006255253253993641,-0.014857625428029375,-0.04689376005839197,base,0
0.0485523887571384,0.02947188694682724,0.044396982922343425,0.019675147780139284,base,0
0.06355734869601351,0.024404564949179346,0.06590573242272325,-0.03475386946254497,base,0
0.01074323951393553,0.0056408896998407405,0.00972864763691966,-0.009297908224582612,base,0
-0.010129611242861594,-0.0021121130531727575,-0.01428501707765657,-0.03437485221986072,base,0
0.006687471836529624,0.021774380015376148,0.0009958617903252165,0.018404347142770606,base,0
0.007569656468635897,0.0007701293493027738,0.004625320045062442,0.03545419564307261,base,0
-0.03636212213633737,-0.04394158139797899,-0.031054105487882348,0.023476943451702148,base,0
-0.0016646016377375172,-0.012901717252027899,-2.2996015491560245e-05,-0.0030168757965206017,base,0
-0.03225123203182196,-0.016095726950025327,-0.027495266432166123,0.007054156426348785,base,0
-0.005699882009794428,0.016870236106630195,-0.008689128756916823,-0.025717664582917167,base,0
0.020009477337764404,-0.0013475388081640946,0.022673473156852884,-0.026770929444943917,base,0
0.006918327224117102,-0.007874752994501778,0.007009981572921717,0.008360586260304007,base,0
0.02420476796817804,0.03064527304997467,0.028960733567833876,0.0038931564263487844,base,0
-0.05363300527122188,-0.04392508100303792,-0.050403049790937564,-0.037492460443845466,rep,1
-0.003557002426131623,-0.02037502397545987,-0.00554604429999233,-0.005970333156689276,base,0
-0.01353332578598008,-0.033426602335501265,-0.0144895502011425,0.0002761897013511174,base,0
-0.05341412213633737,-0.04145058139797899,-0.048106105487882356,-0.02878105654829785,base,0
0.006252315854098394,0.0018814934685095971,0.012169690565051515,0.02511243445102862,base,0
0.0004386671865380526,0.019241353343721148,0.0009643144589414135,0.02348842994887026,base,0
-0.047093261168406904,-0.06416707588485179,-0.05727837721430843,0.02053856746879549,rep,1
0.0023769335311009665,-0.046293945454015155,0.003725949630517693,-0.047422208533182006,base,0
0.051401738831593095,0.07530092411514822,0.04121662278569157,-0.009572432531204508,base,0
-0.021078677846060084,-0.02098520823175206,-0.02239422878937367,-0.03843493717916305,base,0
0.01687966321838139,-0.012591922044981801,0.01687966321838139,-0.012591922044981801,base,0
0.0131981607664905,-0.013129815512594204,0.012458639058622949,-0.048021146918286156,base,0
0.015196320565827426,0.04104498232498656,0.017092291093299513,-0.04008842445902033,base,0
0.003055239513935529,-0.01648211030015926,0.002040647636919659,0.003907091775417386,base,0
0.004979309141942993,-0.025422643722952477,-0.0019042952071863066,0.012122878858479638,base,0
-0.008069845576129435,0.018424580319429416,-0.008229803915630683,0.005838588253922972,base,0
0.03659967421401992,0.05533639766449874,0.0356434497988575,-0.013124810298648884,base,0
-0.010007242474281974,-0.04948125325399364,-0.0059086254280293765,0.00904523994160803,base,0
0.012335477337764406,0.011580461191835905,0.014999473156852884,0.016369070555056084,base,0
-0.0020358392335094993,-0.006259815512594203,-0.0027753609413770503,-0.008565146918286158,base,0
0.024027398362262482,0.0186932827479721,0.02566900398450844,-0.014311875796520601,base,0
-0.011713002426131623,-0.0037820239754598724,-0.013702044299992331,0.023523666843310725,base,0
0.010395348696013511,0.009387564949179346,0.01274373242272326,-0.03251186946254497,base,0
0.003161997573868377,-0.010174023975459873,0.0011729557000076688,-0.018954333156689276,base,0
-0.005777522662235593,-0.009219538808164094,-0.0031135268431471148,0.0063140705550560824,base,0
-0.011963354774026626,-0.016949314714054333,-0.010109411049244978,0.012129914960234068,base,0
0.02651847183652962,0.022344380015376145,0.020826861790325217,0.0002303471427706075,base,0
0.012191859740468915,-0.00424419388757467,0.010990518389915944,0.005678966957658389,base,0
-0.022379673413412123,-0.016414234009143734,-0.0227405002063142,0.002272278064738253,base,0
0.01599739836226248,0.0303892827479721,0.01763900398450844,-0.021584875796520603,base,0
0.04540064948750203,0.0004716407076519741,0.05556655615567835,-0.04876730753212454,base,0
0.012024154423870566,-0.006194419680570582,0.011864196084369318,0.007233588253922972,base,0
0.0026126742140199196,0.007641397664498741,0.0016564497988574992,-0.0009788102986488818,base,0
-0.005928105514284754,-0.0011613965035574799,-0.005928105514284754,-0.0011613965035574799,base,0
0.0350157388315931,0.02213292411514821,0.02483062278569157,0.009195567468795494,base,0
0.03831147183652962,0.018275380015376146,0.032619861790325215,-0.043836652857229395,base,0
0.03879647183652962,0.014323380015376145,0.033104861790325214,-0.0468156528572294,base,0
-0.02542900527122189,-0.050968081003037916,-0.02219904979093757,-0.05124846044384547,rep,1
-0.005189048978071504,0.008151222180306762,-0.007356813712903781,0.06008558024411076,base,0
-0.0036657604860644705,0.02602888969984074,-0.004680352363080341,0.025724091775417388,base,0
0.037900819909246174,0.005570652408732835,0.0369209050282405,0.0266461549795207,base,0
-0.00802123949051715,0.008132736870923411,-0.007814729461713679,-0.028246426280002464,base,0
-0.009369242474281975,0.01238574674600636,-0.005270625428029377,0.01042123994160803,base,0
0.022307503722483475,-0.012032009272398806,0.021529529778042546,0.0028184306027785556,base,0
0.001408359193073274,-0.03762479743558102,0.004013853289330412,-0.019546699456068666,base,0
-0.053732180090753826,-0.012311347591267164,-0.054712094971759495,0.0292131549795207,base,0
0.01972950502274473,0.006013682284086146,0.007590402915443538,-0.0070055629236940135,base,0
0.004588322153939919,0.009196791768247942,0.003272771210626333,-0.017904937179163045,base,0
0.016058108641945474,-0.022560761892108955,0.017228761614731983,-0.016162420168051774,base,0
-0.04801165130398649,-0.03589543505082066,-0.04566326757727674,-0.011133869462544969,base,0
0.00545823951393553,-0.002199110300159259,0.00444364763691966,0.010875091775417386,base,0
-0.011478288396574929,-0.002185891458089416,-0.012346758046280423,0.020237369113656457,base,0
0.010454997573868377,0.03929097602454013,0.008465955700007669,-0.006477333156689276,base,0
0.0035129975738683768,-0.013378023975459872,0.001523955700007669,0.038959666843310724,base,0
0.048497569598796975,0.010368458533458885,0.04150601157097783,0.015189180342229838,rep,1
-0.008383048978071503,-0.005070777819693239,-0.01055081371290378,0.02660558024411076,base,0
-0.010509672775882897,-0.00420575299450178,-0.010418018427078282,-0.0034804137396959936,base,0
0.026945757525718025,0.01181374674600636,0.031044374571970623,0.042539239941608034,base,0
-0.007404989254308179,-0.010728084633899536,-0.000940913581312177,0.0253721974880604,base,0
0.0014942348199402898,-0.012749683208014458,-0.0005015314941934808,0.009054594040337299,base,0
-0.0395575226622356,-0.012279538808164094,-0.03689352684314712,-0.03349792944494392,base,0
0.02509534869601351,0.011864564949179346,0.02744373242272326,-0.02878186946254497,base,0
0.015171999977618188,-0.0008461770832929767,0.01595062894960649,-0.01085656715022932,base,0
0.0408809510219285,0.03151822218030676,0.03871318628709622,0.0054585802441107605,base,0
-0.005935002426131623,-0.00963702397545987,-0.007924044299992331,-0.006935333156689276,base,0
-0.02854260163773752,-0.020794717252027896,-0.026900996015491563,-0.005334875796520602,base,0
0.009151881436575434,0.03705773908028407,0.0151405603239296,0.007923055452054208,base,0
0.008013654494830923,-0.0031332682834525234,0.00788705148681245,0.03381318657172737,base,0
0.003356997573868377,0.005878976024540128,0.0013679557000076691,0.028270666843310727,base,0
-0.009229496277516524,0.016355990727601195,-0.010007470221957453,0.030374430602778554,base,0
0.01907826560046533,-0.015667132001688573,0.01907826560046533,-0.015667132001688573,base,0
0.00827966890715768,-0.01601445565097253,0.005742228869642041,-0.018125927515689574,base,0
0.023452398362262483,0.054950282747972104,0.02509400398450844,-0.0713748757965206,base,0
-0.029202180090753822,-0.027890347591267163,-0.0301820949717595,0.0213751549795207,base,0
-0.020821891358054526,-0.0001337618921089549,-0.019651238385268017,-0.004628420168051775,base,0
-0.025732528163470377,-0.002364619984623853,-0.03142413820967478,0.004560347142770607,base,0
-0.005039214324734554,-0.01244031274249298,-0.005066893105116169,0.0005404093368121532,base,0
0.010912819909246177,0.006025652408732835,0.009932905028240503,0.028543154979520702,base,0
0.002689997573868377,-0.001185023975459872,0.000700955700007669,0.025379666843310722,base,0
0.0034406452259733732,-0.005148314714054332,0.005294588950755023,0.015643914960234068,base,0
-0.004652242474281976,0.01668774674600636,-0.0005536254280293779,-0.02558476005839197,base,0
-0.00966223203182196,-0.008346726950025328,-0.0049062664321661235,0.012319156426348784,base,0
0.030696477337764407,0.024306461191835903,0.033360473156852886,0.09684407055505609,base,0
0.016163757525718025,0.00499274674600636,0.020262374571970623,0.0016162399416080296,base,0
-0.012511171728633945,-0.00043346875977914845,-0.012571779992798012,-0.020658276450167323,base,0
0.010730997573868377,0.05716197602454013,0.008741955700007669,-0.017096333156689278,base,0
-0.026404261168406905,0.019021924115148213,-0.03658937721430843,-0.009342432531204507,base,0
-0.007023048978071503,-0.008258777819693235,-0.00919081371290378,0.010047580244110762,base,0
-0.0019300664688990318,0.01454305454598485,-0.0005810503694823055,-0.002583208533182002,base,0
0.009264348696013511,0.027336564949179347,0.01161273242272326,0.002797130537455029,base,0
-0.05243758192588125,-0.03512397860817962,-0.05070003677176086,0.04004189898850182,base,0
0.014621388757138407,0.017158886946827243,0.010465982922343431,0.009036147780139284,base,0
-0.001962601637737517,-0.003271717252027899,-0.0003209960154915599,-0.008365875796520601,base,0
0.023881322153939916,-0.01463120823175206,0.02256577121062633,-0.010124937179163044,base,0
0.00466371252668604,0.021214138163648914,0.003717680793763202,0.007023843176083663,base,0
0.014511667186538053,0.021074353343721146,0.015037314458941414,0.02871742994887026,base,0
0.006636154423870567,-0.02846141968057058,0.006476196084369319,0.01796658825392297,base,0
-0.005286651303986488,-0.009836435050820654,-0.002938267577276738,-0.026175869462544972,base,0
-0.005408964305386307,-0.0014364272432630136,-0.005269844610556556,-0.005259908601672102,base,0
0.006036239513935528,0.02880088969984074,0.005021647636919658,-0.016530908224582613,base,0
0.011142654494830923,-0.009835268283452523,0.01101605148681245,0.02091018657172737,base,0
0.014758357612586512,0.003920534052819478,0.014758357612586512,0.003920534052819478,base,0
0.027120505022744733,0.019008682284086146,0.014981402915443538,0.019048437076305987,base,0
0.001452492727042072,-0.0033148542530494866,0.0035934405513345404,0.00820088904605358,base,0
-0.008184933958129905,0.00385902801425798,-0.00826529581533138,0.05852388209581787,base,0
0.023793503722483476,0.016852990727601193,0.023015529778042547,0.050980430602778556,base,0
0.0213447388315931,0.01528992411514821,0.011159622785691572,-0.021279432531204505,base,0
-0.021637332813461946,-0.018742646656278856,-0.021111685541058585,0.017982429948870258,base,0
-0.016342494977255265,-0.013239317715913856,-0.02848159708455646,0.003684437076305988,base,0
-0.01208605080509547,0.005120373970030134,-0.008400636094110035,-0.0002471499560244804,base,0
0.037707008950994075,0.024721627209136524,0.03962002797568426,-0.057897063993305416,base,0
-0.005303845576129434,0.015073580319429418,-0.005463803915630682,0.008078588253922972,base,0
-0.004915448739233113,-0.0035684125696065425,-0.004915448739233113,-0.0035684125696065425,base,0
-0.047655677846060084,-0.017257208231752058,-0.04897122878937367,0.008555062820836956,base,0
-0.038158760486064466,-0.034288110300159255,-0.03917335236308034,0.016316091775417388,base,0
-0.020646585584929256,-0.00972789008349116,-0.02109038688914311,-0.002406648907443328,base,0
-0.018309166301424522,-0.022395687116832614,-0.013290844180596617,-0.01489710919333914,base,0
-0.0033513328134619456,-0.0027456466562788516,-0.0028256855410585847,-0.03508357005112974,base,0
-0.010293180090753824,0.026245652408732837,-0.011273094971759498,0.0140611549795207,base,0
0.02176423951393553,-0.01062011030015926,0.02074964763691966,0.019656091775417387,base,0
0.03668050372248348,0.042504990727601194,0.03590252977804255,0.014198430602778554,base,0
-0.018918232031821962,-0.0022867269500253286,-0.014162266432166124,-0.0053328435736512145,base,0
-0.05041367784606009,-0.04006120823175206,-0.051729228789373666,-0.015347937179163045,base,0
0.019108711603425067,0.016951108541910582,0.018240241953719573,-0.011487630886343539,base,0
-0.027868345505169076,-0.017562268283452524,-0.02799494851318755,0.032903186571727375,base,0
-0.005120823824870391,0.0028033270465027127,-0.0040089816058468675,-0.0021946637785155224,rep,1
0.01371150006911858,-0.0018100079990259169,0.010044199860284174,-0.020487316878347463,base,0
-0.028529048978071507,-0.051245777819693236,-0.030696813712903784,0.02897558024411076,base,0
0.0181926564686359,0.02823812934930277,0.015248320045062443,0.0015321956430726091,base,0
0.026268833698575477,0.013549312883167386,0.03128715581940338,0.01865689080666086,base,0
-0.022083673413412122,-0.03994723400914373,-0.022444500206314198,0.012040278064738254,base,0
0.03338199472877811,0.016703918996962077,0.03661195020906243,-0.017518460443845467,base,0
-0.027840002426131622,-0.02172802397545987,-0.029829044299992332,-0.010505333156689277,base,0
0.034289477337764405,0.041889461191835904,0.036953473156852885,0.02554607055505608,base,0
-0.010374354774026626,0.014247685285945668,-0.008520411049244978,0.0067929149602340665,base,0
0.004925997573868377,-0.004367023975459872,0.002936955700007669,0.005547666843310724,base,0
-0.003185684145901606,-0.011200506531490404,0.0027316905650515144,-0.014616565548971379,base,0
0.004786757525718024,0.015442746746006361,0.008885374571970622,0.009657239941608031,base,0
-0.02852634550516908,-0.005887268283452524,-0.028652948513187552,-0.011858813428272628,base,0
0.008409951021928496,0.007353222180306762,0.006242186287096219,0.04097858024411076,base,0
-0.002731640806926724,0.0041492025644189814,-0.00012614671066958627,0.055697300543931336,base,0
-0.019663242474281972,-0.018912253253993642,-0.015564625428029374,-0.008404760058391969,base,0
-0.029890760486064472,-0.037558110300159264,-0.03090535236308034,0.03506509177541739,base,0
-0.025972354774026627,-0.010172314714054333,-0.024118411049244975,0.009804914960234067,base,0
-0.014034611242861593,0.005132886946827241,-0.018190017077656568,-0.02419885221986072,base,0
0.0021880542046483157,-0.010541236826714793,0.005411454178003794,0.006548799113469141,base,0
-0.023476677846060084,-0.02345420823175206,-0.02479222878937367,-0.029422937179163045,base,0
0.00530775662807368,0.0267730378886539,0.006479740696162972,-0.01987807405048114,base,0
0.026598503722483475,0.026855990727601198,0.025820529778042545,-0.03760256939722144,base,0
0.033173398362262484,0.0436452827479721,0.03481500398450844,-0.001809875796520602,base,0
0.009111738831593098,0.02129292411514821,-0.0010733772143084273,-0.0021114325312045074,base,0
-0.023739677846060084,-0.03054620823175206,-0.02505522878937367,-0.030974937179163043,base,0
0.011620997573868377,0.02024197602454013,0.00963195570000767,-0.002776333156689276,base,0
-0.008801496277516523,-0.017580009272398806,-0.009579470221957452,0.0074644306027785556,base,0
0.017100819909246175,0.024937652408732833,0.0161209050282405,-0.0169198450204793,base,0
-0.007472002426131623,-0.006777023975459872,-0.009461044299992331,-0.019659333156689274,base,0
0.012803869591155394,0.0014000986358537089,0.013742251911375868,0.007728044785415663,base,0
-0.013916122136337368,-0.03705558139797899,-0.008608105487882352,0.0005699434517021495,base,0
0.032086359193073274,0.02341520256441898,0.034691853289330415,-0.0052406994560686634,base,0
0.008016645225973373,0.01582668528594567,0.009870588950755021,-0.004945085039765933,base,0
0.01801176796817804,0.01711327304997467,0.022767733567833875,-0.010501843573651214,base,0
-0.015178980248920483,0.0050170129306802945,-0.015178980248920483,0.0050170129306802945,base,0
-0.007835000022381813,-0.020286177083292976,-0.007056371050393514,0.00284243284977068,base,0
-0.014364611242861593,-0.01614411305317276,-0.01852001707765657,-0.004805852219860717,base,0
-0.007539749323486663,0.01087935661499189,-0.005029112098979806,-0.014479217724513622,base,0
-0.044950242474281976,-0.04197225325399364,-0.04085162542802938,0.00698323994160803,rep,1
0.019059819909246177,0.05225765240873284,0.0180799050282405,-0.00046784502047930027,base,0
-0.02724852266223559,-0.019633538808164097,-0.024584526843147114,0.011234070555056083,base,0
-0.0028889457953516842,0.007123763173285207,0.0003344541780037941,-0.00606620088653086,base,0
-0.0012033455051690778,-0.006373268283452524,-0.00132994851318755,0.0034391865717273706,base,0
0.025354819909246172,-0.009739347591267164,0.0243749050282405,0.0105231549795207,base,0
0.0028286875193512364,-0.00850116541107281,0.002705244775109323,0.007379485714625545,base,0
0.05505047183652962,0.05690238001537615,0.04935886179032521,0.04782834714277061,base,0
0.009793471836529623,0.017443380015376146,0.004101861790325217,0.0004263471427706075,base,0
-0.007332242474281974,-0.00677125325399364,-0.0032336254280293762,0.04034323994160803,base,0
-0.007510528163470377,0.012033380015376146,-0.013202138209674783,0.03065034714277061,base,0
-0.007399845576129434,-0.006789419680570582,-0.007559803915630683,-0.005069411746077028,base,0
-0.014214522662235593,-0.008945538808164094,-0.011550526843147115,0.043129070555056076,base,0
-0.01416428839657493,0.017940108541910582,-0.015032758046280424,0.019248369113656457,base,0
-0.04484218009075382,0.002196652408732836,-0.0458220949717595,-0.0102228450204793,base,0
0.008785833698575479,0.021957312883167386,0.013804155819403384,-0.01108010919333914,base,0
-0.01543423203182196,-0.02142372695002533,-0.010678266432166125,-0.019228843573651216,base,0
-0.011519332813461947,-0.021572646656278855,-0.010993685541058586,0.009242429948870258,base,0
0.012562326586587874,-0.014488234009143732,0.012201499793685799,-0.010822721935261747,base,0
0.004418654494830922,0.03616873171654748,0.00429205148681245,-0.0035618134282726296,base,0
-0.013346343531364104,-0.022442870650697225,-0.01629067995493756,-0.02217580435692739,base,0
0.0003382395139355284,-0.0075641103001592574,-0.0006763523630803417,0.02884809177541739,base,0
0.02554773595828629,-0.026921183658228664,0.029296427370093907,-0.023849686613976177,base,0
-0.01179015134657882,-0.0006845495602421058,-0.010144536636936851,0.0006631532843229251,base,0
-0.02600700242613162,0.004443976024540128,-0.02799604429999233,0.004112666843310724,base,0
-0.0005593547740266266,0.035491685285945665,0.0012945889507550224,-0.014828085039765933,base,0
0.030701819909246177,0.029972652408732838,0.029721905028240504,0.0813841549795207,base,0
-0.00937538440368836,-0.014824645214068228,-0.013417250476502912,-0.009586162308763517,base,0
0.0016880089509940764,-0.0001843727908634775,0.0036010279756842588,-0.011780063993305421,base,0
0.003324220086270765,0.0012955269931354588,0.003324220086270765,0.0012955269931354588,base,0
-0.030775334818274193,0.003418484707903523,-0.02548484998909073,-0.00040464736340845145,base,0
-0.014945380264393803,0.0041230889596926374,-0.006343593602134022,-0.009662728051824561,base,0
-0.004107384403688359,-0.0018506452140682268,-0.00814925047650291,0.037797837691236486,base,0
-0.0006385286140366186,0.020239461537608222,-0.0010958349384806469,-0.02139079200468454,base,0
0.008900503722483476,0.004740990727601195,0.008122529778042547,0.016585430602778554,base,0
0.008326418074118751,0.030865021391820388,0.010063963228239142,0.009166898988501822,base,0
0.011474503722483476,-0.014154009272398805,0.010696529778042547,0.004962430602778556,base,0
-0.005179522662235593,-0.012869538808164094,-0.002515526843147115,-0.02378492944494392,base,0
0.006586293225913256,0.007362173229557803,0.007743646437163629,-0.008655865225457172,base,0
0.006991756628073682,-0.0194369621113461,0.008163740696162974,0.01826292594951886,base,0
0.0025270561781183913,-0.007013162611185864,0.0006365414497049329,-0.0021382898049636355,base,0
0.013243656468635897,0.03826012934930277,0.010299320045062442,0.029000195643072605,base,0
0.004403359193073275,-0.03596679743558102,0.007008853289330413,0.019215300543931335,base,0
-0.0027948913580545243,0.004682238107891044,-0.0016242383852680166,0.009624579831948223,base,0
0.001704656468635897,0.018246129349302774,-0.0012396799549375583,0.00706719564307261,base,0
0.0035839975738683767,0.012049976024540127,0.001594955700007669,-0.002554333156689276,base,0
0.008666471385963381,-0.013089538462391779,0.008209165061519353,-0.012570792004684542,base,0
-0.019046350512497968,-8.835929234802566e-05,-0.00888044384432165,-0.006684307532124541,base,0
-0.00017504897807150283,0.02325822218030676,-0.0023428137129037803,-0.021086419755889242,base,0
0.012365477337764408,0.006059461191835905,0.015029473156852886,0.0022760705550560825,base,0
0.030411951021928497,0.032646222180306765,0.02824418628709622,0.042625580244110756,base,0
0.02684441807411875,-0.003464978608179613,0.02858196322823914,0.02949889898850182,base,0
0.012001711603425069,-0.04174289145808942,0.011133241953719574,0.009135369113656457,base,0
0.02354339836226248,0.023317282747972103,0.025185003984508438,-0.0281178757965206,base,0
0.06045332215393992,0.05511379176824795,0.05913777121062634,-0.050130937179163046,rep,1
0.00403343504442721,-0.00029744311625570785,0.00403343504442721,-0.00029744311625570785,base,0
-0.021799640806926725,-0.03486079743558102,-0.019194146710669588,0.018300300543931336,base,0
-0.007116354774026626,-0.030703314714054332,-0.005262411049244978,-0.0017730850397659325,base,0
0.02946832441579699,0.024592137891441126,0.028775832442346716,0.015792179657922744,base,0
0.008606738831593097,0.005787924115148212,-0.0015783772143084275,-0.0760934325312045,base,0
0.05905750502274473,0.036051682284086145,0.04691840291544354,-0.01057156292369401,base,0
0.016522881436575435,0.011536739080284068,0.0225115603239296,0.006932055452054209,base,0
0.0068304773377644065,-0.029691538808164095,0.009494473156852885,-0.004600929444943918,base,0
-0.007513239490517151,-0.006333263129076589,-0.007306729461713679,-0.020623426280002466,base,0
0.07603325067651334,0.11759235661499187,0.0785438879010202,-0.013594217724513621,rep,1
0.0038151544238705665,0.007964580319429418,0.003655196084369318,-0.010906411746077028,base,0
0.001079933531100967,0.020102054545984852,0.0024289496305176933,0.008326791466818001,base,0
0.012943619735606197,-0.01734691104030736,0.02154540639786598,0.0061142719481754385,base,0
0.008993359193073275,0.00707020256441898,0.011598853289330413,0.04060530054393134,base,0
0.03693376796817804,0.01691927304997467,0.04168973356783387,-0.006151843573651215,base,0
-0.0016030245534849677,-0.00033021356383819596,-0.0008099610250386618,0.004789482341908444,base,0
0.011760154423870567,-0.038519419680570585,0.011600196084369319,-0.005197411746077027,base,0
0.01922083369857548,-0.020233687116832613,0.024239155819403384,0.00918089080666086,base,0
0.012151738831593097,0.01028092411514821,0.0019666227856915725,0.0017315674687954925,base,0
-0.048316601637737516,-0.07162971725202791,-0.04667499601549156,0.0278951242034794,rep,1
-0.01698735051249797,-0.019562359292348026,-0.0068214438443216525,0.01103169246787546,base,0
-0.01296041233925943,-0.0051655699208755105,-0.013027699964797256,-0.004931369898482568,base,0
0.027637654494830924,0.03389473171654748,0.02751105148681245,0.03517718657172737,base,0
0.010614819909246174,-0.025031347591267163,0.0096349050282405,-0.014518845020479301,base,0
-0.009045002426131623,-0.006146023975459872,-0.011034044299992331,-0.013709333156689275,base,0
-0.01937323203182196,-0.007527726950025329,-0.014617266432166124,0.019308156426348783,base,0
-0.006836127753754015,-0.009530845655517203,-0.005726315961941036,0.015174404602372045,base,0
-0.0029881185634245654,-0.02634626091971593,0.0030005603239296004,0.0077090554520542086,base,0
-0.0009063547740266265,-0.027332314714054333,0.0009475889507550225,-0.0012420850397659331,base,0
-0.006466760486064472,-0.018017110300159258,-0.007481352363080342,-0.036021908224582615,base,0
-0.014940528614036618,0.02212846153760822,-0.015397834938480646,0.022647207995315458,base,0
0.05323023951393553,0.009159889699840742,0.05221564763691966,0.024295091775417388,base,0
0.0009577566280736804,-0.005806962111346098,0.0021297406961629725,-0.03519507405048114,base,0
0.0005176452259733734,-0.007416314714054332,0.0023715889507550224,-0.010497085039765933,base,0
-0.011014690858057008,-0.017338643722952476,-0.017898295207186308,0.007603878858479636,base,0
-0.007947332813461949,0.017328353343721146,-0.007421685541058588,0.022721429948870258,base,0
0.0015103221539399178,-0.004722208231752059,0.00019477121062633218,0.008884062820836956,base,0
0.0012998199092461755,-0.0014503475912671648,0.00031990502824050075,-0.0122348450204793,base,0
0.003331008206018579,0.023342479105126962,0.003331008206018579,0.023342479105126962,base,0
-0.028847611242861594,-0.011436113053172759,-0.03300301707765657,-0.004108852219860717,base,0
-0.02212872910758118,-0.003418677174136315,-0.029990333004978793,0.004633219846942892,base,0
0.009487324415796992,0.044737137891441126,0.008794832442346717,0.024837179657922745,base,0
0.013000949194904528,-0.002961626029969869,0.016686363905889963,0.004312850043975521,base,0
0.02476183369857548,0.023065312883167387,0.029780155819403385,-0.004519109193339139,base,0
0.007887477337764407,0.021702461191835904,0.010551473156852885,-0.01839392944494392,base,0
0.025175154423870565,0.048270580319429414,0.025015196084369317,0.019675588253922974,base,0
-0.019577496277516523,-0.016217009272398802,-0.020355470221957453,0.027077430602778556,base,0
0.0036998486534211804,-0.0074865495602421065,0.00534546336306315,0.004999153284322925,base,0
-0.004594180090753824,-0.008793347591267164,-0.005574094971759499,-0.002249845020479301,base,0
-0.007878374154568064,0.00998670193532505,-0.007120788451472963,-0.009026379099821286,base,0
-0.049289611242861596,-0.030980113053172758,-0.05344501707765657,0.04469114778013928,base,0
-0.009252601637737518,-0.002064717252027899,-0.007610996015491561,-0.012646875796520601,base,0
-0.025063677846060083,-0.05084120823175206,-0.026379228789373668,-0.027386937179163046,base,0
-0.02449914321443561,0.005988015810856187,-0.024319789242987746,0.006404817361772251,base,0
0.017415398362262483,0.0339682827479721,0.01905700398450844,0.055205124203479394,base,0
0.0004399335311009653,0.013650054545984853,0.0017889496305176916,-0.001779208533181996,base,0
-0.09809249627751652,-0.0829290092723988,-0.09887047022195745,0.023296430602778556,rep,1
-0.019956005271221884,-0.036989081003037924,-0.016726049790937565,0.05002153955615453,rep,1
0.015473645225973373,0.0031966852859456676,0.01732758895075502,-0.018777085039765933,base,0
0.008176975446515031,-0.011634213563838196,0.008970038974961337,-0.013054517658091557,base,0
-0.0036251221363373695,-0.000731581397978986,0.001682894512117648,-0.00923905654829785,base,0
0.025463324415796993,0.03494413789144113,0.024770832442346718,-0.026925820342077255,base,0
-0.053190581925881254,-0.050600978608179616,-0.051453036771760864,0.017622898988501823,rep,1
-0.025978611242861598,-0.00956311305317276,-0.03013401707765657,0.02607714778013928,base,0
-0.006877601637737516,-0.014566717252027898,-0.005235996015491559,-0.0120218757965206,base,0
0.03852669440624,0.017713033312656976,0.039775414735498366,-0.0035186934636420066,base,0
0.001425694406240005,-0.005622966687343025,0.0026744147354983705,0.003085306536357992,base,0
-0.014290024553484968,0.0012437864361618048,-0.01349696102503866,-0.011975517658091557,base,0
0.012512117990205572,-0.037032763893369805,0.009522871243083177,0.028185335417082832,base,0
0.025518656468635898,-0.001378870650697226,0.022574320045062442,-0.0006168043569273907,base,0
0.037746975446515035,0.0038217864361618052,0.03854003897496134,-0.001750517658091557,base,0
0.030353503722483476,0.012269990727601196,0.029575529778042547,0.017055430602778556,base,0
0.008264819909246176,-0.008014347591267165,0.0072849050282405015,-0.0187848450204793,base,0
0.003775738831593097,-0.015621075884851787,-0.006409377214308428,-0.019489432531204505,base,0
-0.010128122136337368,-0.007706581397978986,-0.004820105487882352,0.02220994345170215,base,0
0.02690447733776441,-0.002043538808164095,0.029568473156852886,-0.06790392944494392,base,0
-0.006412522662235593,0.019982461191835905,-0.003748526843147115,-0.010722929444943918,base,0
-0.006028354774026626,0.031035685285945663,-0.004174411049244977,0.04411991496023407,base,0
0.021325326586587874,-0.0033192340091437317,0.0209644997936858,0.004156278064738253,base,0
0.01803739836226248,0.0142452827479721,0.01967900398450844,0.018948124203479397,base,0
-0.0025630245534849676,0.0227127864361618,-0.0017699610250386617,-0.019442517658091556,base,0
0.010722767968178039,0.004377273049974671,0.015478733567833875,-0.015605843573651215,base,0
0.008735447980762583,0.018304409490794493,0.009322491471349923,-0.01142458178342361,base,0
-0.020918354774026628,-0.046739314714054334,-0.019064411049244976,0.005850914960234066,base,0
0.018889994728778114,0.03889391899696208,0.022119950209062433,-0.05372346044384546,base,0
0.008745239513935528,0.008330889699840742,0.007730647636919659,-0.006031908224582614,base,0
0.029310738831593096,0.01092092411514821,0.019125622785691573,0.009366567468795491,base,0
-0.0014323547740266267,-0.0076263147140543325,0.0004215889507550223,-0.019750085039765934,base,0
-0.028727496277516525,-0.023074009272398804,-0.029505470221957455,-0.004742569397221444,base,0
-0.009181601637737517,-0.0020527172520278976,-0.00753999601549156,-0.001593875796520601,base,0
0.0413399510219285,0.026888222180306762,0.03917218628709622,0.02785758024411076,base,0
0.007656007261568933,0.007611017527267165,0.00753403732626029,-0.010430995617291536,rep,1
0.02444838875713841,-0.011363113053172759,0.020292982922343432,0.004589147780139283,base,0
-0.0329170489780715,-0.04480077781969323,-0.035084813712903784,-0.014529419755889242,rep,1
-0.016697943821881608,0.0004358373888141368,-0.018588458550295065,-0.006209289804963636,base,0
0.012356654494830923,-0.002570268283452524,0.01223005148681245,-0.00996881342827263,base,0
0.011776819909246177,-0.015490347591267163,0.010796905028240503,0.0033521549795207,base,0
-0.03393516630142452,-0.008055687116832614,-0.028916844180596618,-0.0077551091933391395,base,0
-0.058492005271221885,-0.04663008100303792,-0.055262049790937566,-0.03974446044384547,showcase,2
0.007328108641945476,-0.004772761892108955,0.008498761614731983,-0.04443942016805178,base,0
-0.042650522662235596,-0.011962538808164095,-0.039986526843147116,0.019171070555056083,base,0
-0.01682933481827419,-0.000778515292096477,-0.01153884998909073,0.012650352636591549,base,0
-0.021440673413412124,0.006448765990856269,-0.0218015002063142,-0.013323721935261747,base,0
-0.012173651303986488,-0.0019004350508206543,-0.009825267577276739,0.006962130537455029,base,0
-0.01569133678161861,0.038263077955018196,-0.01569133678161861,0.038263077955018196,base,0
0.034442503722483475,0.016833990727601195,0.033664529778042546,-0.17042556939722142,base,0
0.01542732215393992,-0.025594208231752062,0.014111771210626334,0.008192062820836957,base,0
0.046808322153939916,0.037669791768247946,0.04549277121062634,-0.0004979371791630442,rep,1
-0.008602845576129434,-0.0030714196805705814,-0.008762803915630682,0.0024085882539229726,base,0
0.013949881436575436,0.018549739080284067,0.0199385603239296,-0.07370594454794578,base,0
-0.003128180090753824,0.028075652408732835,-0.004108094971759499,0.004596154979520699,base,0
0.0028527575257180256,-0.02817225325399364,0.006951374571970623,-0.021527760058391972,base,0
-0.027078002426131623,-0.028199023975459873,-0.029067044299992333,0.0065576668433107235,base,0
-0.056186496277516526,0.010465990727601196,-0.056964470221957456,0.020671430602778554,base,0
0.015507760509482847,0.010951736870923412,0.01571427053828632,0.027231573719997536,base,0
0.0231527388315931,0.049516924115148214,0.012967622785691572,0.0731465674687955,base,0
-0.0015843455051690776,0.004430731716547476,-0.00171094851318755,-0.009458813428272629,base,0
0.023256359193073277,0.01849220256441898,0.025861853289330414,0.011080300543931337,base,0
0.0012128336985754782,0.018356312883167386,0.006231155819403384,0.005426890806660861,base,0
0.00017309659948962566,-0.011828496167025348,0.00019533245585610925,0.005852668470077464,base,0
-0.010568845576129434,0.0045345803194294185,-0.010728803915630683,-0.03840741174607702,base,0
0.01581464522597337,0.015968685285945666,0.017668588950755022,-0.04828408503976593,base,0
0.005912645225973374,0.026629685285945663,0.007766588950755023,0.02737091496023407,base,0
0.0025293983622624826,-0.013394717252027899,0.0041710039845084396,-0.0284498757965206,base,0
0.0048573591930732764,0.01940720256441898,0.007462853289330414,0.0028693005439313357,base,0
0.012010642203946447,0.014944910648979185,0.011920440164205865,-0.0018985966906679384,base,0
-0.0001722320318219596,0.02381127304997467,0.004583733567833877,0.006572156426348785,base,0
0.021791587660740568,0.010908430079124488,0.021724300035202742,0.010698630101517432,base,0
-0.024750316429644703,-0.002045551440200223,-0.02389939696253472,-0.005656078436178644,base,0
-0.021563496277516525,-0.018090009272398802,-0.022341470221957455,-0.009537569397221446,base,0
0.0011915050227447321,0.032067682284086144,-0.010947597084556462,-0.037108562923694015,base,0
0.003932994728778116,0.057267918996962076,0.007162950209062435,-0.033939460443845465,base,0
0.0033186452259733735,0.006344685285945667,0.005172588950755022,0.026367914960234065,base,0
-0.004039809237341204,0.01975055261686797,0.0004508325670724393,-0.0406839945411873,base,0
0.019355309141942993,0.021487356277047523,0.012471704792813693,-0.019700121141520362,base,0
0.00131113689869499,0.004178377994607002,0.001467584631202292,-0.004676951227856191,base,0
0.012367348696013513,0.013106564949179346,0.014715732422723261,-0.00645286946254497,base,0
-0.020344000022381813,-0.008288177083292977,-0.01956537105039351,-0.03734356715022932,base,0
0.03587947183652962,0.020294380015376146,0.030187861790325215,-0.010830652857229391,base,0
0.009963503722483476,0.021218990727601195,0.009185529778042547,0.034354430602778555,base,0
-0.032283690858057004,-0.03782064372295248,-0.03916729520718631,-0.027784121141520363,base,0
0.003410757525718025,0.0064577467460063594,0.007509374571970623,0.01827523994160803,base,0
-0.01400423203182196,-0.0015907269500253281,-0.009248266432166124,-0.015569843573651215,base,0
0.059786819909246176,-0.004254347591267164,0.0588069050282405,0.0826061549795207,base,0
-0.0082588392335095,0.038152184487405795,-0.00899836094137705,-0.01957314691828616,base,0
-0.010667166301424523,0.0008213128831673863,-0.005648844180596617,-0.00647110919333914,base,0
-0.000998591335676563,-0.026473893947330716,-0.00037780115501367256,-0.027252492771782343,base,0
0.00545087786366263,-0.007704581397978986,0.010758894512117647,0.03054994345170215,base,0
0.025552819909246176,-0.003980347591267164,0.024572905028240503,-0.0180518450204793,base,0
-0.0203258392335095,-0.027983815512594205,-0.02106536094137705,-0.0034431469182861583,base,0
-0.031406345505169075,-0.003739268283452524,-0.031532948513187546,-0.01985881342827263,base,0
-0.007011845576129433,0.036380580319429416,-0.0071718039156306816,0.046144588253922966,base,0
0.011102388757138407,-0.0007141130531727585,0.006946982922343432,0.002742147780139283,base,0
-0.034123522662235596,-0.022753538808164095,-0.031459526843147116,0.014925070555056083,base,0
-0.012198496277516523,0.0019199907276011953,-0.012976470221957453,0.012491430602778556,base,0
-0.023986242474281973,0.00849574674600636,-0.019887625428029375,0.01497323994160803,base,0
0.002639950571267917,0.005542583326020478,0.0019424292629924974,0.006657947177329069,base,0
-0.008954677846060083,-0.029799208231752063,-0.010270228789373668,-0.03147493717916304,base,0
-0.017077891358054525,-0.018591761892108954,-0.015907238385268016,-0.004800420168051775,base,0
-0.003949611242861594,-0.009399113053172758,-0.00810501707765657,-0.012793852219860716,base,0
-0.023904180090753825,-0.011547347591267165,-0.024884094971759498,-0.0128798450204793,base,0
0.030530471836529623,0.035676380015376145,0.02483886179032522,-0.006304652857229392,base,0
-0.008769180090753824,0.007388652408732835,-0.009749094971759499,-0.0031008450204793,base,0
-0.005078891358054525,0.0008442381078910448,-0.003908238385268017,-0.022416420168051773,base,0
0.005201388757138407,0.024449886946827242,0.0010459829223434312,0.013764147780139284,base,0
0.00897741807411875,0.010533021391820387,0.01071496322823914,-0.03649010101149818,base,0
-0.013201305593759996,-0.0011739666873430248,-0.01195258526450163,-0.0004356934636420076,base,0
-0.00790632578598008,-0.00562660233550126,-0.0088625502011425,-0.004584810298648882,base,0
-0.006720964305386308,-0.005307427243263014,-0.006581844610556557,-0.008178908601672101,base,0
0.039864997573868376,0.04173297602454013,0.03787595570000767,-0.001516333156689276,base,0
0.019135477337764405,0.009774461191835906,0.021799473156852885,0.0034840705550560824,base,0
0.002063738831593097,-0.0017100758848517875,-0.008121377214308428,0.0070955674687954925,base,0
-0.0032648913580545246,0.0019742381078910447,-0.0020942383852680167,0.0035155798319482243,base,0
0.004853819909246175,-0.013089347591267165,0.0038739050282405006,0.055869154979520705,base,0
0.029538997573868377,0.004524976024540128,0.027549955700007667,0.019910666843310727,base,0
0.027607645225973372,0.010129685285945668,0.029461588950755024,0.015501914960234068,base,0
0.02639650006911858,-0.027955007999025918,0.022729199860284172,0.01791068312165254,base,0
-0.0020882874733139604,0.0026041381636489128,-0.003034319206236798,-0.028363156823916335,base,0
0.0028943221539399176,0.016450791768247944,0.001578771210626332,-0.016494937179163043,base,0
0.012967674214019918,0.02073239766449874,0.012011449798857498,0.011820189701351118,base,0
0.028678819909246173,-0.008042347591267165,0.0276989050282405,-0.004672845020479301,base,0
0.011041477337764408,0.0073694611918359056,0.013705473156852886,-0.007979929444943917,base,0
-0.0055030245534849675,-0.010555213563838196,-0.004709961025038662,-0.00019051765809155637,base,0
-0.014281343531364104,-0.007527870650697226,-0.01722567995493756,0.019008195643072608,base,0
-0.021869677846060084,-0.01747620823175206,-0.02318522878937367,-0.05126993717916305,base,0
-0.023329496277516525,-0.016649009272398804,-0.024107470221957455,-0.021082569397221446,base,0
0.009529933531100966,-0.005877945454015147,0.010878949630517692,0.018973791466818,base,0
0.010235819909246177,-0.012553347591267165,0.009255905028240502,-0.0148038450204793,base,0
0.005358975446515032,0.017275786436161802,0.006152038974961338,0.008991482341908445,base,0
-0.03651167784606008,-0.03549520823175206,-0.03782722878937367,-0.017685937179163044,base,0
0.024295819909246175,-0.017355347591267164,0.0233159050282405,0.004141154979520698,base,0
0.05554338875713841,0.051307886946827246,0.051387982922343436,-0.019538852219860715,base,0
-0.003324180090753824,0.014238652408732837,-0.004304094971759499,0.016825154979520703,base,0
-0.026178749323486662,0.004080356614991891,-0.023668112098979805,-0.01779821772451362,base,0
0.0022074718365296233,-0.036557619984623854,-0.0034841382096747835,0.014335347142770606,base,0
-0.01706812213633737,0.04072241860202101,-0.011760105487882352,0.01446194345170215,base,0
-0.007288242474281975,-0.00864025325399364,-0.0031896254280293773,-0.016324760058391972,base,0
-0.028119640806926725,-0.054364797435581015,-0.025514146710669587,-0.024521699456068666,base,0
-0.010511166301424523,-0.015197687116832614,-0.005492844180596617,0.01384989080666086,base,0
0.02895423951393553,0.021389889699840743,0.02793964763691966,0.03910809177541739,base,0
-0.016149522662235592,-0.025107538808164097,-0.013485526843147116,-0.012971929444943917,base,0
-0.013085345505169077,-0.013293268283452524,-0.01321194851318755,-0.01428481342827263,base,0
0.002222694406240004,0.002347033312656975,0.0034714147354983696,-0.014603693463642008,base,0
0.05791495102192849,0.031528222180306764,0.05574718628709621,0.0036825802441107607,base,0
0.08354332215393992,0.05965979176824794,0.08222777121062634,0.05468506282083696,rep,1
-0.015731048978071503,-0.01382877781969324,-0.01789881371290378,0.02321758024411076,base,0
0.005185388757138407,0.006136886946827242,0.0010299829223434313,-0.014757852219860717,base,0
0.015502645225973374,-0.0046203147140543325,0.017356588950755023,0.028312914960234067,base,0
0.029526819909246174,0.07212465240873284,0.0285469050282405,0.0008141549795206982,base,0
-0.04831312213633737,-0.017513581397978987,-0.043005105487882354,0.0005679434517021492,base,0
0.017681994728778114,0.016624918996962078,0.020911950209062433,0.07306553955615454,base,0
0.0031186452259733734,0.021455685285945665,0.0049725889507550225,-0.04072308503976593,base,0
0.0008399335311009698,-0.0006509454540151449,0.002188949630517696,0.012521791466818002,base,0
-0.02887952266223559,-0.0691435388081641,-0.026215526843147114,-0.007802929444943918,base,0
0.009059359193073276,0.02383920256441898,0.011664853289330413,-0.008259699456068664,base,0
-0.010252242474281976,0.03836274674600636,-0.006153625428029379,0.01108323994160803,base,0
0.04600895102192849,0.062446222180306765,0.04384118628709622,0.02652258024411076,base,0
-0.001568552019237418,-0.01251359050920551,-0.0009815085286500776,0.023023418216576393,base,0
-0.0017561277537540138,-0.011082845655517207,-0.0006463159619410352,-0.009346595397627954,base,0
-0.014820354774026627,0.007117685285945667,-0.012966411049244978,0.04060191496023407,base,0
0.017001471836529624,-0.004087619984623854,0.011309861790325216,-0.007293652857229392,base,0
-0.0061782394905171515,-0.028523263129076586,-0.005971729461713679,0.011228573719997536,base,0
0.02311364522597337,-0.0014483147140543322,0.024967588950755022,-0.021902085039765935,base,0
-0.0053947799137292335,-0.0021024730068645416,-0.0053947799137292335,-0.0021024730068645416,base,0
0.03793381990924617,0.03897665240873284,0.0369539050282405,-0.0339198450204793,base,0
0.010059757525718024,0.01112474674600636,0.014158374571970622,0.01371223994160803,base,0
-0.0035684962775165236,0.013976990727601194,-0.004346470221957453,0.04272643060277856,base,0
-0.011737640806926724,-0.05201379743558102,-0.009132146710669586,-0.0014706994560686644,base,0
-0.011001243371926317,0.004313037888653903,-0.009829259303837025,0.038220925949518855,base,0
-0.053838002426131626,0.018872976024540127,-0.05582704429999233,0.010070666843310724,base,0
-0.0035776016377375187,0.0290082827479721,-0.0019359960154915618,0.0514981242034794,base,0
0.0007212668080755847,-0.01451816434979477,0.0007212668080755847,-0.01451816434979477,base,0
0.008480869591155394,-0.011091901364146292,0.009419251911375867,0.0043080447854156635,base,0
0.03730876796817804,0.01012427304997467,0.04206473356783387,-0.013900843573651215,base,0
0.005824471385963381,-0.00013553846239177823,0.005367165061519353,0.02075820799531546,base,0
0.0012998199092461755,-0.012991347591267164,0.00031990502824050075,-0.0299468450204793,base,0
0.005970388757138407,0.008033886946827242,0.0018149829223434312,-0.012957852219860717,base,0
0.019306869591155396,0.007537098635853709,0.02024525191137587,0.012993044785415662,base,0
0.005524011266906425,0.01934146011485526,0.003676700130149653,0.006559665224233782,base,0
0.024412645225973372,0.04092668528594567,0.026266588950755024,0.013922914960234067,base,0
-0.01071076518005971,0.00868731679198554,-0.012706531494193481,-0.031096405959662697,base,0
0.026289503722483475,-0.021304009272398804,0.025511529778042545,0.011218430602778556,base,0
0.021290951021928496,0.009452222180306762,0.01912318628709622,0.012959580244110761,base,0
-0.02501200242613162,-0.01862302397545987,-0.02700104429999233,0.015692666843310724,base,0
-0.0007162320318219607,-0.007151726950025329,0.004039733567833876,-9.184357365121451e-05,base,0
0.021393054204648314,0.027386763173285207,0.02461645417800379,0.00934379911346914,base,0
-0.03280752266223559,0.0031694611918359054,-0.030143526843147115,-0.0014739294449439178,base,0
-0.02808843040120304,-0.009506541466541105,-0.035079988429022185,0.009480180342229833,rep,1
0.014837997573868377,-0.002445023975459872,0.012848955700007669,-0.009713333156689275,base,0
-0.014477640806926723,-0.00806779743558102,-0.011872146710669586,0.007358300543931336,base,0
0.0013496742140199202,0.01958539766449874,0.0003934497988574998,-0.017383810298648883,base,0
0.015545819909246176,0.01825465240873284,0.0145659050282405,-0.012978845020479302,base,0
0.014363234819940292,0.006614316791985538,0.012367468505806521,0.0111275940403373,base,0
-0.025867891358054527,-0.025871761892108956,-0.02469723838526802,-0.014688420168051775,base,0
0.016529768276260282,0.030054212920092027,0.016321778602152986,0.029937769153712792,base,0
0.005027471836529624,-0.027791619984623858,-0.0006641382096747835,0.028713347142770608,base,0
-0.0106278392335095,-0.016662815512594204,-0.011367360941377051,-0.01348214691828616,base,0
0.024945324415796992,-0.007857862108558874,0.024252832442346717,-0.007175820342077256,base,0
0.06073881990924617,0.04606965240873284,0.059758905028240494,0.0674231549795207,rep,1
0.01949832215393992,0.022582791768247942,0.018182771210626333,0.03724106282083696,base,0
0.025201950571267916,-0.009226416673979523,0.024504429262992497,-0.008111052822670932,base,0
0.004031322153939917,-0.00969620823175206,0.002715771210626331,0.022154062820836956,base,0
-0.024056611242861597,-0.003449113053172759,-0.02821201707765657,0.014624147780139284,base,0
0.009646388757138406,0.01038088694682724,0.005490982922343431,-0.022052852219860718,base,0
0.022370881436575434,-0.011996260919715932,0.0283595603239296,0.03471005545205421,base,0
0.002929674214019919,-0.009898602335501258,0.0019734497988574988,0.005212189701351118,base,0
-0.012016249724201365,0.0010707956111433922,-0.010914975974077763,-0.019337619840812042,base,0
0.021238738831593097,0.02319692411514821,0.011053622785691573,-0.006138432531204507,base,0
-0.007274166301424522,-0.0006736871168326137,-0.0022558441805966166,-0.03625110919333914,base,0
0.01842566518172581,0.016059484707903523,0.023716150010909272,0.0033373526365915486,base,0
-0.037333891358054525,-0.033266761892108955,-0.03616323838526801,-0.011029420168051775,base,0
0.04996481990924617,0.013812652408732837,0.0489849050282405,0.0320521549795207,base,0
-0.022155601637737516,0.0317612827479721,-0.02051399601549156,-0.005899875796520598,base,0
0.02262135606981276,0.02263424654868074,0.022484507872908614,0.022310356319365846,base,0
0.0022673983622624808,-0.045725717252027905,0.003909003984508438,0.005844124203479399,base,0
-0.03627716630142452,-0.028131687116832615,-0.031258844180596615,0.01409089080666086,base,0
-0.022540845576129433,-0.0026164196805705817,-0.02270080391563068,-0.029926411746077027,base,0
0.010420477337764408,0.019924461191835906,0.013084473156852886,0.001372070555056082,base,0
-0.0036523328134619483,-0.014756646656278852,-0.0031266855410585874,0.014570429948870258,base,0
0.026863359193073276,0.02076320256441898,0.029468853289330414,0.006446300543931336,base,0
-0.05165249627751652,-0.009256009272398806,-0.05243047022195745,-0.005783569397221445,base,0
-0.05696576048606447,-0.043233110300159264,-0.057980352363080336,-0.0039329082245826135,rep,1
0.0441473887571384,0.04472688694682724,0.03999198292234343,-0.005899852219860717,base,0
0.01968364522597337,0.01939868528594567,0.021537588950755023,-0.009555085039765933,base,0
-0.013777891358054524,-0.004944761892108955,-0.012607238385268017,0.04447157983194822,base,0
0.020772388757138407,0.02306988694682724,0.016616982922343433,0.04791314778013928,base,0
0.0350574773377644,0.025549461191835904,0.03772147315685288,0.029441070555056084,base,0
0.0071476742140199195,-0.01495460233550126,0.006191449798857499,0.007977189701351117,base,0
-0.014107242474281974,-0.019418253253993642,-0.010008625428029376,-0.010628760058391973,base,0
-0.008356243371926322,-0.012720962111346101,-0.00718425930383703,-0.02250907405048114,base,0
0.044487471836529624,0.03265338001537615,0.038795861790325216,-0.02895165285722939,base,0
0.024499819909246177,0.023022652408732833,0.023519905028240504,0.0446401549795207,base,0
-0.005274499930881421,0.0046589920009740835,-0.008941800139715827,-0.007618316878347461,base,0
-0.018604611242861592,-0.01713711305317276,-0.02276001707765657,0.04133214778013928,base,0
-0.011558024553484968,0.006209786436161805,-0.010764961025038662,-0.002323517658091556,base,0
-0.05683367784606008,-0.04970220823175206,-0.058149228789373675,-0.030227937179163045,base,0
-0.004509640806926726,0.04079720256441898,-0.001904146710669588,-0.010385699456068664,base,0
-0.018705180090753823,-0.013325347591267165,-0.0196850949717595,0.013213154979520698,base,0
-0.0024231513465788205,-0.008083549560242107,-0.000777536636936851,-0.006138846715677075,base,0
0.005307326586587877,-0.0014352340091437314,0.004946499793685801,-0.03435572193526175,base,0
-0.00551432578598008,-0.00404960233550126,-0.0064705502011425005,-0.012327810298648881,base,0
-0.047071839233509494,-0.017267815512594202,-0.04781136094137705,0.006928853081713841,base,0
-0.03633049627751652,-0.018837009272398807,-0.03710847022195745,0.010687430602778556,base,0
0.03197587786366263,0.022275418602021015,0.037283894512117645,-0.03528405654829785,base,0
0.037600951021928494,-0.02072477781969324,0.03543318628709622,-0.05491641975588924,base,0
-0.010736640806926726,0.00663820256441898,-0.008131146710669588,0.04092030054393134,base,0
-0.03582967558420301,0.02736013789144113,-0.03652216755765328,-0.0020318203420772564,base,0
0.042548667186538054,0.019747353343721148,0.043074314458941415,-0.0020915700511297403,base,0
0.010872503722483476,0.03745099072760119,0.010094529778042547,-0.008246569397221445,base,0
0.0012523983622624822,-0.012890717252027901,0.002894003984508439,-0.028848875796520602,base,0
0.04995139836226248,0.0194152827479721,0.05159300398450844,0.0151451242034794,base,0
-0.037934066468899026,-0.03208094545401515,-0.0365850503694823,0.011003791466818,rep,1
0.005161239513935529,-0.014797110300159257,0.004146647636919659,0.0022420917754173864,base,0
-0.03382560426718844,-0.015461521567461688,-0.03382560426718844,-0.015461521567461688,base,0
-0.010270673413412123,0.040700765990856265,-0.010631500206314199,-0.03406972193526175,base,0
0.05679347183652962,0.06718138001537614,0.05110186179032521,0.031736347142770606,rep,1
-0.019553749323486663,-0.013981643385008109,-0.017043112098979806,0.11467578227548636,base,0
0.010904359193073275,0.023427202564418978,0.013509853289330413,-0.05220569945606866,base,0
-0.004739332813461946,0.00019435334372114657,-0.004213685541058585,0.015149429948870257,base,0
-0.02765133481827419,0.0005574847079035231,-0.022360849989090728,-0.0031636473634084517,base,0
-0.0020164999308814203,0.020426992000974083,-0.005683800139715827,-0.024927316878347462,base,0
-0.0026542320318219603,0.0044052730499746715,0.002101733567833876,0.026006156426348785,base,0
-0.04049967784606008,-0.03800620823175206,-0.041815228789373673,-0.007347937179163044,base,0
-0.01203223203182196,-0.012696726950025328,-0.007276266432166124,-0.010203843573651214,base,0
-0.022275242474281975,-0.024115253253993642,-0.018176625428029378,0.0010492399416080316,base,0
0.0019896651817258087,-0.005943515292096477,0.007280150010909269,0.0020013526365915487,base,0
-0.006159332813461947,-0.013571646656278854,-0.005633685541058586,0.0051834299488702565,base,0
-0.021360611242861594,-0.02080411305317276,-0.025516017077656567,-0.010977852219860716,base,0
-0.010809891358054524,-0.013138761892108955,-0.009639238385268017,0.021159579831948227,base,0
-0.01544098925430818,-0.020738084633899534,-0.008976913581312179,0.0002011974880604013,base,0
0.035896160766490506,0.0582601844874058,0.03515663905862295,-0.03028914691828616,base,0
0.020738828271366055,0.037610531240220846,0.020678220007201986,0.037217723549832674,base,0
0.018123757525718025,0.00983274674600636,0.022222374571970623,0.02015823994160803,base,0
0.02907899757386838,0.010401976024540127,0.02708995570000767,0.041401666843310723,base,0
0.018718999977618188,0.0021228229167070244,0.019497628949606487,2.443284977067875e-05,base,0
0.0029859754465150334,-0.018022213563838194,0.0037790389749613393,-0.010352517658091556,base,0
-0.011419332813461948,-0.006979646656278853,-0.010893685541058587,0.022845429948870257,base,0
-0.0013958792171307743,0.001023003712516431,-0.0013958792171307743,0.001023003712516431,base,0
0.02256147733776441,0.009994461191835906,0.025225473156852887,0.011014070555056083,base,0
-0.04258152816347038,-0.015983619984623852,-0.048273138209674785,0.006246347142770607,base,0
-0.004282332813461947,0.02383835334372115,-0.003756685541058586,-0.009053570051129743,base,0
-0.0782755226622356,-0.03888353880816409,-0.07561152684314712,0.015253070555056081,base,0
-0.015109345505169076,-0.02809126828345252,-0.015235948513187549,0.039551186571727376,base,0
0.03730799757386837,0.030937976024540126,0.03531895570000767,-0.004698333156689276,base,0
0.005682997573868377,0.022730976024540127,0.003693955700007669,-0.020239333156689278,base,0
0.006027645225973374,0.024968685285945667,0.007881588950755022,0.006981914960234066,base,0
-0.04329032578598008,0.00881939766449874,-0.0442465502011425,-0.010410810298648883,base,0
0.043353615596311644,0.045533354785931776,0.03931174952349709,-0.02256016230876352,base,0
0.006507645225973374,0.027695685285945668,0.008361588950755023,0.031419914960234066,base,0
0.05529932658658788,0.025652765990856266,0.0549384997936858,-0.015210721935261746,base,0
-0.023005690858057006,-0.04609564372295248,-0.029889295207186306,0.008019878858479636,base,0
0.021052408664323438,0.017420106052669287,0.02167319884498633,0.01826350722821766,base,0
-0.022233312480648765,0.007963834588927191,-0.022356755224890678,-0.008875514285374454,base,0
-0.023846677846060083,-0.028994208231752062,-0.02516222878937367,0.005705062820836954,base,0
-0.007823242474281976,0.00906174674600636,-0.003724625428029378,-0.016830760058391972,base,0
-0.026522380264393804,0.001154088959692638,-0.017920593602134022,0.00921327194817544,base,0
-0.0061171800907538244,-0.004179347591267164,-0.007097094971759499,-0.0056838450204793,base,0
0.002348877863662631,0.005167418602021014,0.007656894512117649,-0.0006070565482978506,base,0
-0.018854552019237417,0.0072324094907944905,-0.018267508528650077,0.00832141821657639,base,0
-0.047297522662235594,-0.03473753880816409,-0.044633526843147114,-0.005863929444943918,base,0
0.04065697544651503,0.035325786436161806,0.041450038974961335,0.03390548234190845,base,0
0.06849799472877811,0.03446891899696208,0.07172795020906243,-0.01475246044384547,base,0
-0.021340585584929257,-0.025209890083491157,-0.02178438688914311,0.015453351092556671,base,0
0.019570645225973373,0.028637685285945666,0.021424588950755025,-0.007042085039765933,base,0
0.0629744773377644,0.0022444611918359058,0.06563847315685288,0.002907070555056082,base,0
0.001534326586587878,0.01361976599085627,0.0011734997936858026,0.0009682780647382525,base,0
-0.0035787343995346676,0.0029388679983114244,-0.0035787343995346676,0.0029388679983114244,base,0
-0.005275642387413488,-0.0014014659471805226,-0.005275642387413488,-0.0014014659471805226,base,0
-0.02225649993088142,-0.004192007999025917,-0.025923800139715826,0.051141683121652536,base,0
-0.016868122136337368,-0.04355858139797899,-0.011560105487882352,-0.0033250565482978505,base,0
-0.004674288190610193,0.0009115906090584464,-0.0037869197774895377,-0.0028390603105230977,base,0
0.0023048199092461762,-0.003560347591267164,0.0013249050282405014,0.0706951549795207,base,0
-0.04127358558492926,-0.00942689008349116,-0.041717386889143115,-0.013533648907443328,base,0
0.012328975446515034,0.010411786436161806,0.01312203897496134,0.002401482341908444,base,0
-0.015551180090753824,0.030020652408732838,-0.0165310949717595,0.0285911549795207,base,0
0.023993398362262483,0.014890282747972102,0.02563500398450844,-0.012635875796520604,base,0
-0.016426601637737518,-0.0110227172520279,-0.014784996015491561,-0.0183008757965206,base,0
0.014814951021928497,0.04464922218030676,0.01264718628709622,-0.04516741975588923,base,0
0.003656997573868377,0.04076197602454013,0.0016679557000076686,0.0007856668433107242,base,0
0.011965398362262483,-0.0018487172520278983,0.01360700398450844,0.0034521242034793974,base,0
0.030522414415070743,0.004812109916508841,0.03007861311085689,0.03515335109255667,base,0
0.00873535606981276,0.01223824654868074,0.008598507872908615,-0.017992643680634156,base,0
0.019105833698575478,-0.036283687116832615,0.024124155819403383,0.01717889080666086,base,0
0.03904764522597338,-0.018452314714054334,0.040901588950755026,-0.03988408503976593,base,0
-0.03366974932348667,-0.01156264338500811,-0.031159112098979806,0.007962782275486378,base,0
-0.015271232031821961,0.0013982730499746722,-0.010515266432166125,0.019114156426348783,base,0
0.010097108641945476,-0.008954761892108955,0.011267761614731983,-0.010160420168051775,base,0
0.01845223951393553,0.04084188969984074,0.01743764763691966,-0.019750908224582614,base,0
-0.006140000022381813,0.014317822916707024,-0.005361371050393513,0.00978043284977068,base,0
0.006968348696013512,-0.014517435050820654,0.00931673242272326,0.03072013053745503,base,0
0.015888315854098396,0.015714493468509595,0.021805690565051515,0.008064434451028623,base,0
-0.06642768414590161,-0.026017506531490403,-0.060510309434948485,0.01805043445102862,base,0
0.0018813591930732752,-0.01942279743558102,0.004486853289330413,-0.019614699456068665,base,0
0.005303154423870566,0.02037958031942942,0.005143196084369318,0.016298588253922972,base,0
-0.0016058631013050103,-0.005117622005392997,-0.0014494153687977084,0.004619048772143809,base,0
0.0018410089509940768,-0.012204372790863477,0.003754027975684259,0.04059893600669458,base,0
-0.022568528163470377,-0.0033536199846238533,-0.02826013820967478,0.013082347142770607,base,0
0.04050050006911858,0.002268992000974083,0.036833199860284174,-0.00024731687834746033,base,0
-0.012007049428732083,0.0006295833260204775,-0.012704570737007502,-0.02336105282267093,base,0
-0.01120460163773752,-0.012276717252027898,-0.009562996015491564,-0.0205398757965206,base,0
-0.0045404999308814205,0.016027992000974083,-0.008207800139715827,-0.00670831687834746,base,0
-0.012826845576129434,-0.03275541968057058,-0.012986803915630682,0.038520588253922974,base,0
-0.01992600527122189,-0.03118408100303792,-0.01669604979093757,0.019918539556154535,rep,1
-0.01958900242613162,-0.05064002397545987,-0.02157804429999233,0.030606666843310724,base,0
-0.011251601637737519,-0.028372717252027897,-0.009609996015491562,0.0229991242034794,base,0
0.006110359193073275,0.041112202564418984,0.008715853289330413,-0.03615869945606866,base,0
0.006407738831593098,0.022025924115148213,-0.003777377214308427,0.014079567468795493,base,0
-0.0035508913580545244,0.003224238107891045,-0.0023802383852680165,0.0033685798319482247,base,0
-0.003544261168406903,0.009061924115148211,-0.013729377214308428,0.005603567468795492,base,0
-0.024906180090753825,-0.04822134759126716,-0.025886094971759498,-0.0546438450204793,base,0
-1.852266223559317e-05,-0.006346538808164095,0.002645473156852885,-0.0008039294449439177,base,0
0.020485011266906425,0.03004746011485526,0.018637700130149655,-0.0012393347757662185,base,0
0.01466864948750203,0.013026640707651974,0.024834556155678346,-0.008442307532124542,base,0
-0.0015465226622355932,-0.016764538808164094,0.001117473156852885,-0.027566929444943915,base,0
0.06285947183652962,0.05176838001537615,0.057167861790325215,0.031262347142770604,base,0
0.0007838778636626307,-0.007170581397978986,0.006091894512117648,-0.033823056548297856,base,0
-0.010809354774026626,-0.039559314714054335,-0.008955411049244978,0.022921914960234067,base,0
-0.010435003071972176,-0.003938230191234019,-0.010435003071972176,-0.003938230191234019,base,0
0.0034143887571384066,0.03263288694682724,-0.0007410170776565687,0.029238147780139286,base,0
0.016309066041870095,0.0037970280142579802,0.01622870418466862,0.003395882095817866,base,0
-0.017925002426131622,-0.03964502397545987,-0.019914044299992332,0.013156666843310724,base,0
0.010315464933507632,0.01611105277776037,0.01051249666173638,-0.014296619035181972,base,0
-0.023238242474281974,-0.013216253253993643,-0.019139625428029376,-0.02958276005839197,base,0
-0.01954767943417257,-0.03912701767501344,-0.017651708906700488,-0.040443424459020334,base,0
-0.02047616630142452,-0.04212968711683261,-0.015457844180596616,-0.00339210919333914,base,0
0.002859750275798636,0.00155779561114339,0.003961024025922238,-0.0030126198408120426,base,0
-0.0004708316474910817,-0.004602362153848526,-0.0004708316474910817,-0.004602362153848526,base,0
0.023229408664323437,0.019042106052669285,0.023850198844986327,0.01664150722821766,base,0
-0.05813733281346195,-0.031845646656278856,-0.05761168554105859,0.02040142994887026,rep,1
-0.024489684145901608,0.021466493468509595,-0.018572309434948486,-0.029433565548971377,base,0
-0.016658891358054526,-0.016306761892108956,-0.015488238385268017,0.019309579831948226,base,0
-0.03021335477402663,-0.02449831471405433,-0.028359411049244977,0.005294914960234067,base,0
-0.03668030721006489,-0.01990317195818133,-0.03236770465480277,-0.013208572874458428,base,0
-0.0015421663014245216,-0.006193687116832614,0.003476155819403384,-0.037171109193339144,base,0
-0.02487949497725527,0.00244768228408615,-0.03701859708455646,0.023032437076305985,base,0
0.005758355453533744,-0.013800985837531839,0.004596268719817548,-0.0011722365167644317,base,0
-0.002177992738431063,-0.0028019824727328405,-0.0022999626737397055,0.009500004382708468,base,0
0.06828316076649049,0.0640461844874058,0.06754363905862294,0.03584685308171384,rep,1
-0.028340180090753828,-0.03249034759126716,-0.0293200949717595,-0.0073938450204793,base,0
0.008012757525718025,0.007463746746006359,0.012111374571970623,-0.023652760058391967,base,0
-0.014313496277516526,-0.037824009272398804,-0.015091470221957455,0.0009604306027785553,base,0
0.007997667186538052,0.014495353343721146,0.008523314458941413,-0.010470570051129745,base,0
-0.03522400242613163,-0.005639023975459872,-0.03721304429999233,0.03193666684331072,base,0
-0.03811174932348666,-0.02900564338500811,-0.0356011120989798,-0.0018212177245136227,base,0
-0.026698677846060084,-0.02695820823175206,-0.02801422878937367,-0.0035079371791630447,base,0
-0.03200635477402662,-0.011227314714054332,-0.030152411049244973,-0.029071085039765934,base,0
0.001492819909246176,-0.017316347591267163,0.0005129050282405012,-0.0323418450204793,base,0
0.016904997573868378,0.027388976024540126,0.014915955700007668,0.040430666843310724,base,0
-0.02554560163773752,-0.013982717252027897,-0.023903996015491563,-0.010767875796520603,base,0
-0.016730166301424522,0.007254312883167386,-0.011711844180596617,-0.02304910919333914,base,0
-0.054082522662235594,-0.025725538808164097,-0.051418526843147114,-0.022831929444943916,base,0
0.011234108641945476,0.019165238107891044,0.012404761614731983,-0.004810420168051775,base,0
0.015093234819940292,-0.007390683208014462,0.013097468505806521,-0.0049504059596627015,base,0
-0.000522528163470377,0.004170380015376146,-0.006214138209674784,0.017834347142770608,base,0
0.01825499757386838,-0.03089502397545987,0.01626595570000767,-0.008777333156689276,base,0
-0.014717242474281973,-0.01791925325399364,-0.010618625428029375,0.01005123994160803,base,0
-0.017791585584929256,-0.01602689008349116,-0.01823538688914311,0.007305351092556672,base,0
0.025368359193073276,0.01127220256441898,0.027973853289330414,-0.017944699456068667,base,0
-0.004535002426131624,0.01602397602454013,-0.006524044299992331,0.0003876668433107238,base,0
-0.01664452816347038,-0.039896619984623856,-0.022336138209674783,-0.040497652857229394,base,0
0.032787997573868376,0.013487976024540129,0.03079895570000767,0.011351666843310723,base,0
0.06323832215393992,0.025378791768247942,0.06192277121062634,-0.026450937179163046,base,0
0.0008059975738683768,0.006888976024540128,-0.0011830442999923312,-0.031226333156689275,base,0
-0.00048116630142452173,0.016878312883167386,0.004537155819403384,-0.01993310919333914,base,0
0.031784239513935525,-0.004298110300159259,0.03076964763691966,0.027067091775417385,base,0
0.029182503722483474,0.007242990727601195,0.028404529778042545,-0.016427569397221446,base,0
-0.0013087971947580122,0.0010786067333684105,-0.0013087971947580122,0.0010786067333684105,base,0
-0.021896242474281978,0.00439574674600636,-0.01779762542802938,-0.006052760058391969,base,0
0.003961667186538054,0.023820353343721148,0.004487314458941415,-0.0004205700511297414,base,0
-0.009927066468899029,-0.026984945454015148,-0.008578050369482303,-0.007006208533181998,base,0
-0.004999640806926723,0.0052852025644189796,-0.0023941467106695855,0.020571300543931335,base,0
-0.01657152266223559,0.00013246119183590518,-0.013907526843147115,0.008575070555056083,base,0
0.0019783244157969924,0.03363713789144113,0.0012858324423467172,0.006125179657922744,base,0
0.05359887786366263,0.08625441860202102,0.05890689451211765,0.007772943451702149,rep,1
-0.027762180090753825,0.002463652408732836,-0.0287420949717595,-0.005337845020479301,base,0
-0.0243449339581299,-0.027110971985742017,-0.02442529581533138,0.003760882095817866,base,0
-0.016216002426131623,-0.003584023975459872,-0.018205044299992333,0.022399666843310725,base,0
6.047733776440691e-05,0.0010364611918359055,0.002724473156852885,-0.011039929444943917,base,0
-0.025450180090753824,0.03348165240873284,-0.0264300949717595,-0.013982845020479301,base,0
0.0021819999776181874,0.008909822916707024,0.002960628949606487,0.00299343284977068,base,0
-0.005470499930881421,-0.022411007999025918,-0.009137800139715827,-0.030471316878347462,base,0
-0.03635012213633737,-0.030276581397978987,-0.03104210548788235,0.09452894345170215,base,0
0.024642108641945475,0.021872238107891045,0.025812761614731984,0.0005035798319482244,base,0
0.0165431607664905,0.033246184487405794,0.015803639058622948,-0.02466214691828616,base,0
-0.02876252266223559,-0.028010538808164096,-0.026098526843147115,-0.028451929444943916,base,0
-0.02613164080692672,-0.017752797435581023,-0.023526146710669583,0.006878300543931336,base,0
-0.008046651303986489,-0.029559435050820655,-0.005698267577276739,0.012771130537455029,base,0
-0.0209883435313641,-0.024505870650697224,-0.023932679954937558,0.03902219564307261,base,0
-0.01838423949051715,-0.0001682631290765887,-0.018177729461713678,0.008012573719997536,base,0
-0.013652677846060083,-0.0019692082317520603,-0.014968228789373669,-0.03592393717916305,base,0
0.0266896197356062,0.02674208895969264,0.03529140639786598,-0.01111772805182456,base,0
0.04887950006911858,0.053657992000974084,0.04521219986028417,-0.01009431687834746,rep,1
0.003513413582611433,0.004755569476153287,0.00356025310617151,-0.002421320885267206,base,0
0.0020742028052419884,-0.0017093932666315884,0.0020742028052419884,-0.0017093932666315884,base,0
-0.02436933481827419,-0.024702515292096477,-0.019078849989090728,0.01883935263659155,base,0
0.014222819909246174,0.015490652408732836,0.0132429050282405,0.0383501549795207,base,0
-0.03596412213633737,-0.030673581397978985,-0.030656105487882352,-0.022399056548297852,base,0
-0.0091678392335095,0.009234184487405796,-0.00990736094137705,-0.019984146918286157,base,0
-0.007995644546466256,-0.0016169858375318386,-0.00915773128018245,-0.019481236516764432,base,0
-0.027003350512497967,-0.017804359292348027,-0.016837443844321648,-0.005467307532124542,base,0
0.005187951021928495,-0.01741577781969324,0.0030201862870962177,-0.00874141975588924,base,0
-0.004986261168406902,-0.009353075884851788,-0.015171377214308427,0.0676635674687955,base,0
0.040962760509482846,0.026954736870923413,0.04116927053828632,0.006943573719997535,base,0
0.0451287388315931,0.02112192411514821,0.034943622785691575,-0.0010054325312045076,base,0
-0.017145000022381812,-0.03821417708329297,-0.016366371050393513,-0.003143567150229322,base,0
-0.01222398925430818,-0.015434084633899536,-0.005759913581312177,-0.0088358025119396,base,0
-0.026163611242861595,-0.0014111130531727582,-0.03031901707765657,-0.014675852219860718,base,0
-0.029629180090753826,-0.03370234759126717,-0.0306090949717595,-0.0008398450204793011,base,0
0.03067047183652962,-0.011222619984623853,0.024978861790325217,-0.018540652857229393,base,0
0.005713154423870566,-0.008780419680570582,0.005553196084369317,0.02052258825392297,base,0
-0.04390880923734121,-0.04130444738313203,-0.03941816743292756,-0.008049994541187298,base,0
-0.017301611242861593,-0.01865811305317276,-0.02145701707765657,-0.005748852219860717,base,0
0.017507503722483476,0.0007389907276011947,0.016729529778042547,0.016195430602778556,base,0
0.02901936249238465,0.04018123673739798,0.02209049492268465,-0.0043816217046805574,base,0
-0.024918180090753826,-0.013015347591267164,-0.0258980949717595,-0.0065488450204793,base,0
0.0039317329643615215,0.03161750554053945,0.0039317329643615215,0.03161750554053945,base,0
-0.0046453435313641035,-0.002440870650697226,-0.007589679954937558,-0.0016788043569273907,base,0
0.008989477337764408,0.004255461191835905,0.011653473156852886,0.005495070555056082,base,0
0.033452757525718024,0.039951746746006364,0.03755137457197062,0.03455423994160803,base,0
0.0076830542046483164,-0.002605236826714794,0.010906454178003795,0.0036627991134691416,base,0
-0.004374166301424521,0.008880312883167386,0.0006441558194033841,0.00755489080666086,base,0
-0.006907002426131624,0.03226797602454013,-0.008896044299992332,0.013230666843310724,base,0
-0.01906035477402663,0.0056196852859456674,-0.017206411049244977,-0.031028085039765934,base,0
-0.04315052816347038,-0.03606161998462386,-0.048842138209674785,-0.013245652857229392,base,0
-0.015604991049005923,0.007958627209136522,-0.01369197202431574,-0.011730063993305423,base,0
0.01792867421401992,0.01040639766449874,0.0169724497988575,0.010180189701351117,base,0
-0.009296261168406903,-0.010414075884851787,-0.019481377214308426,-0.0028644325312045076,base,0
0.008280503722483476,0.020926990727601194,0.007502529778042546,-0.027922569397221448,base,0
-0.01671152816347038,-0.009305619984623854,-0.022403138209674784,0.033774347142770604,base,0
0.004263108641945476,0.0033712381078910445,0.005433761614731983,0.04703557983194822,base,0
0.009627324415796994,0.001624137891441127,0.008934832442346718,-0.014292820342077257,base,0
0.018115471836529624,0.037714380015376144,0.012423861790325216,-0.01972465285722939,base,0
0.03616647183652962,0.03683038001537615,0.030474861790325217,0.035120347142770604,base,0
-0.014200354774026626,-0.044001314714054336,-0.012346411049244978,-0.02765708503976593,base,0
-0.06146574932348666,-0.07059264338500812,-0.0589551120989798,-0.03192221772451362,base,0
-0.004756180090753824,-0.0016713475912671638,-0.005736094971759499,-0.0023288450204793,base,0
-0.011478002426131624,-0.03385602397545987,-0.013467044299992332,-0.011799333156689277,base,0
0.0015108778636626309,-0.014308581397978987,0.0068188945121176485,0.01344194345170215,base,0
0.009941239513935529,0.004353889699840741,0.008926647636919659,0.0026200917754173863,base,0
0.024237505022744733,-0.006066317715913851,0.012098402915443538,0.044319437076305986,base,0
-0.004820261168406902,0.017529924115148213,-0.015005377214308427,-0.014463432531204507,base,0
-0.027558845576129434,-0.013251419680570581,-0.027718803915630683,-0.04793641174607703,base,0
-0.023000945795351686,-0.016278236826714795,-0.019777545821996208,-0.01973920088653086,base,0
-0.022612345505169076,-0.010867268283452525,-0.02273894851318755,0.013130186571727372,base,0
0.0571073887571384,0.02563688694682724,0.05295198292234343,0.008003147780139283,base,0
-0.061754354774026625,-0.04795931471405433,-0.05990041104924498,-0.017913085039765932,base,0
0.004646869591155393,-0.005800901364146292,0.0055852519113758665,-0.010900955214584339,base,0
-0.01251849993088142,-0.005839007999025917,-0.016185800139715826,-0.00835531687834746,base,0
-0.04298900527122188,-0.048493081003037924,-0.03975904979093756,0.036580539556154534,rep,1
0.009724477337764407,0.020434461191835906,0.012388473156852885,0.022741070555056083,base,0
-0.04398824247428197,-0.04133925325399364,-0.039889625428029374,-0.03924476005839197,rep,1
-0.012336249724201364,0.026287795611143392,-0.011234975974077762,0.00624538015918796,base,0
0.041665738831593094,0.01035192411514821,0.031480622785691574,0.009025567468795494,base,0
-0.004884528163470377,-0.0068906199846238535,-0.010576138209674783,0.011941347142770608,base,0
0.009649250676513337,0.0010953566149918895,0.012159887901020194,-0.016898217724513623,base,0
-0.013116180090753824,-0.0038063475912671636,-0.0140960949717595,0.014565154979520701,base,0
-0.007545839233509499,-0.016088815512594203,-0.008285360941377051,0.06174085308171385,base,0
0.04826981990924618,0.08403565240873284,0.0472899050282405,-0.0052358450204793,rep,1
0.030807997573868377,-0.005450023975459872,0.028818955700007667,-0.003915333156689276,base,0
-0.027072166301424522,-0.0048196871168326135,-0.022053844180596617,-0.054697109193339144,base,0
0.007937388757138406,0.011397886946827241,0.0037819829223434314,0.012245147780139283,base,0
0.028033738831593095,-0.002537075884851789,0.017848622785691572,0.020985567468795492,base,0
0.004471760509482848,0.002988736870923411,0.004678270538286321,-0.006056426280002465,base,0
-0.05915811856342457,0.004084739080284067,-0.0531694396760704,-0.028632944547945793,base,0
0.001740994728778117,-0.014763081003037921,0.004970950209062436,0.016008539556154534,base,0
-0.006183601637737519,0.0333132827479721,-0.004541996015491562,0.0110731242034794,base,0
0.002277667186538053,-0.0010746466562788527,0.002803314458941414,-0.03119157005112974,base,0
-0.002578690858057007,0.009965356277047522,-0.009462295207186307,-0.027530121141520363,base,0
0.023817654494830923,0.04380273171654748,0.02369105148681245,0.042811186571727375,base,0
0.0033808336985754785,0.019775312883167386,0.008399155819403384,-0.02209510919333914,base,0
0.016513645225973372,0.004294685285945668,0.018367588950755024,0.04404291496023407,base,0
0.03207527089241882,0.004955322825863685,0.024213666995021206,-0.0037407801530571078,base,0
-0.0015608455761294338,0.008113580319429419,-0.0017208039156306823,0.005987588253922973,base,0
-0.002661130408844605,0.0041170986358537096,-0.001722748088624132,-0.009994955214584338,base,0
-0.014703677846060083,-0.01528620823175206,-0.016019228789373667,-0.002397937179163045,base,0
0.001199951021928495,-0.019449777819693235,-0.0009678137129037825,-0.008032419755889239,base,0
0.001999757525718026,0.00783374674600636,0.006098374571970624,0.02344223994160803,base,0
-0.026633332813461946,-0.03573764665627885,-0.026107685541058585,0.019224429948870258,base,0
0.029031951021928494,0.04982722218030676,0.02686418628709622,-0.016024419755889238,base,0
-0.01643035477402663,-0.015555314714054332,-0.014576411049244979,-0.016984085039765933,base,0
-0.012045000022381814,0.0019718229167070243,-0.011266371050393513,0.01518843284977068,base,0
-0.019516048978071507,-0.03440177781969324,-0.021683813712903784,0.01577358024411076,base,0
-0.0227293435313641,-0.014822870650697227,-0.025673679954937557,-0.01406080435692739,base,0
0.0029531544238705666,0.000576580319429418,0.002793196084369318,-0.0013284117460770272,base,0
0.0067758778636626315,-0.04209758139797899,0.012083894512117648,-0.035667056548297854,base,0
0.017781619735606196,-0.010208911040307363,0.026383406397865978,-0.031278728051824564,base,0
-0.08768067784606008,-0.03104620823175206,-0.08899622878937366,0.005126062820836955,base,0
-0.00031218009075382504,0.009965652408732834,-0.0012920949717594998,0.023508154979520697,base,0
0.051193645225973375,0.026692685285945664,0.05304758895075502,0.0028719149602340673,base,0
0.009177738831593098,0.01153992411514821,-0.0010073772143084272,-0.022340432531204504,base,0
-0.002869845576129434,0.02180158031942942,-0.0030298039156306826,-0.012116411746077027,base,0
-0.007313673413412124,-0.013237234009143731,-0.007674500206314199,0.014125278064738254,base,0
-0.03223852266223559,-0.025024538808164097,-0.029574526843147115,0.021222070555056084,base,0
0.010124738831593098,0.0025839241151482117,-6.0377214308427254e-05,0.010206567468795492,base,0
-0.013609535066492366,-0.01902394722223963,-0.013412503338263618,0.03206738096481803,base,0
0.012048833698575477,0.008107312883167387,0.017067155819403382,0.00750889080666086,base,0
-0.0034342433719263196,0.0370640378886539,-0.0022622593038370276,-0.027971074050481142,base,0
0.015171711603425068,-0.013784891458089414,0.014303241953719573,-0.008076630886343542,base,0
-0.007129180090753824,-0.016490347591267163,-0.0081090949717595,-0.0033398450204793,base,0
-0.012335591335676563,0.009973106052669285,-0.011714801155013672,-0.010188492771782343,base,0
-0.014469496277516525,-0.004074009272398805,-0.015247470221957455,-0.08270756939722144,base,0
-0.03172564080692672,-0.0012787974355810208,-0.029120146710669585,0.005173300543931336,base,0
-0.015269325785980082,-0.0021556023355012582,-0.016225550201142504,0.018303189701351117,base,0
-0.018755180090753824,-0.012243347591267165,-0.0197350949717595,0.0162451549795207,base,0
0.010726645225973374,0.031744685285945665,0.012580588950755022,0.018498914960234068,base,0
0.01329167421401992,0.01101539766449874,0.0123354497988575,0.052907189701351116,base,0
0.013354645225973374,0.005078685285945668,0.015208588950755022,-0.011552085039765934,base,0
0.006871687519351237,0.004698834588927192,0.006748244775109323,0.0041144857146255456,base,0
-0.0293688392335095,-0.022356815512594205,-0.030108360941377053,-0.01543514691828616,base,0
-0.003339673268559714,-0.0066793465371194315,-0.004102989965795363,0.00820597993159073,base,0
-0.008788325785980081,-0.002827602335501259,-0.009744550201142501,-0.035855810298648885,base,0
0.0013410561781183913,-0.003635162611185864,-0.000549458550295067,0.034117710195036365,base,0
-0.007637332813461947,-0.0014556466562788521,-0.007111685541058586,-0.014102570051129741,base,0
-0.02126652816347038,-0.005397619984623854,-0.026958138209674784,0.042962347142770606,base,0
0.013960008950994076,0.027831627209136522,0.01587302797568426,0.028255936006694578,base,0
0.021866359193073275,-0.030560797435581023,0.024471853289330412,0.023223300543931336,base,0
0.004461160766490502,0.0007421844874057962,0.003721639058622951,0.03094085308171384,base,0
0.005172667186538053,0.003327353343721147,0.005698314458941414,0.02187242994887026,base,0
0.01990547183652962,-0.006325619984623854,0.014213861790325216,-0.01930465285722939,base,0
-0.005150267035638482,-0.04141649445946055,-0.005150267035638482,-0.04141649445946055,base,0
0.007264757525718025,0.00459374674600636,0.011363374571970623,0.00991923994160803,base,0
0.015988239513935527,-0.012856110300159259,0.014973647636919659,-0.015955908224582614,base,0
-0.06702367558420301,-0.08299686210855887,-0.06771616755765328,-0.0005218203420772564,showcase,2
0.005307398362262482,0.0038332827479721013,0.006949003984508439,0.0306441242034794,base,0
-0.017404677846060083,-0.00691920823175206,-0.01872022878937367,-0.024463937179163044,base,0
-0.00038916630142452166,0.0051263128831673865,0.004629155819403384,-0.01295910919333914,base,0
0.012278108641945477,-0.016261761892108956,0.013448761614731984,1.0579831948224865e-05,base,0
0.004769877863662631,0.006187418602021014,0.010077894512117647,0.04899694345170215,base,0
0.00520384028144392,-0.0034258649491477177,0.00520384028144392,-0.0034258649491477177,base,0
0.03433032441579699,0.023218137891441126,0.03363783244234672,-0.09179682034207726,base,0
-0.00532032578598008,0.02759839766449874,-0.006276550201142501,0.006390189701351117,base,0
-0.0001336408069267242,-0.019354797435581023,0.0024718532893304133,-0.04737469945606866,base,0
-0.004948891358054525,-0.004787761892108955,-0.003778238385268017,-0.004189420168051775,base,0
0.021334674214019918,0.014249397664498741,0.0203784497988575,-0.006478810298648883,base,0
-0.010298591335676562,0.011076106052669284,-0.009677801155013672,-0.004208492771782344,base,0
-0.03143616630142452,-0.027639687116832613,-0.026417844180596617,-0.027831109193339143,base,0
0.004441035694613692,-0.0021064272432630136,0.0045801553894434435,-0.0013889086016721014,base,0
-0.0048923547740266264,-0.0038763147140543327,-0.003038411049244978,0.030710914960234065,base,0
-0.0065748392335095,-0.011176815512594203,-0.007314360941377051,-0.0015631469182861586,base,0
0.007995239513935529,0.02818688969984074,0.006980647636919659,-0.030197908224582612,base,0
-0.013685180090753825,-0.03974634759126716,-0.0146650949717595,0.012279154979520698,base,0
0.013014642203946446,-0.011124089351020817,0.012924440164205863,0.01486340330933206,base,0
0.0537633887571384,0.00798388694682724,0.04960798292234343,-0.006843852219860717,base,0
0.015596108641945475,-0.022369761892108955,0.016766761614731982,-0.033122420168051774,base,0
0.019849322153939915,0.006133791768247939,0.01853377121062633,-0.005150937179163043,base,0
0.0059864718365296235,0.015881380015376145,0.0002948617903252163,0.05296234714277061,base,0
0.008860398362262482,-0.0055897172520278995,0.01050200398450844,0.029263124203479398,base,0
-0.027820496277516527,-0.021187009272398805,-0.028598470221957457,0.037672430602778556,base,0
0.002825757525718023,-0.010992253253993639,0.006924374571970621,0.0011122399416080286,base,0
0.058326994728778114,0.07582091899696208,0.06155695020906243,0.05451253955615453,base,0
-0.014713350512497968,0.012146640707651972,-0.004547443844321651,0.024146692467875458,base,0
-0.016283522662235594,-0.024071538808164095,-0.013619526843147114,-0.03764392944494392,base,0
-0.006449180090753824,-0.011450347591267163,-0.007429094971759499,-0.0016128450204793005,base,0
0.005658471836529623,0.004366380015376146,-3.313820967478366e-05,-0.01042765285722939,base,0
-0.0174150489780715,0.019444222180306763,-0.01958281371290378,-0.054933419755889244,base,0
0.002429326586587878,-0.01891523400914373,0.0020684997936858025,-0.008896721935261748,base,0
-0.01598726404171371,0.003865816341771339,-0.012238572629906096,-0.014507686613976174,base,0
-0.01508732578598008,0.0014503976644987416,-0.016043550201142502,0.008586189701351117,base,0
-0.0023328913580545245,-0.004333761892108955,-0.0011622383852680166,0.0009885798319482246,base,0
-0.0028710489780715033,0.013718222180306763,-0.005038813712903781,-0.02439541975588924,base,0
-0.014310002426131624,-0.019908023975459873,-0.01629904429999233,-0.001209333156689276,base,0
0.0016293591930732765,0.02042020256441898,0.004234853289330414,-0.04769969945606867,base,0
-0.013226380264393805,-0.015891911040307363,-0.004624593602134022,0.03297127194817544,base,0
-2.677846060082645e-06,0.00898379176824794,-0.0013182287893736683,-0.015714937179163044,base,0
-0.025416180090753825,-0.012317347591267165,-0.0263960949717595,-0.0028578450204793,base,0
0.0008074773377644067,-0.011328538808164094,0.003471473156852885,-0.00010792944494391775,base,0
0.012929951021928496,-0.013851777819693236,0.010762186287096218,0.05877558024411076,base,0
0.044325757525718025,-0.0022212532539936415,0.04842437457197062,0.01164923994160803,base,0
-0.003360496277516524,0.0008139907276011951,-0.004138470221957453,0.027240430602778556,base,0
0.015127997573868377,0.012925976024540129,0.013138955700007669,0.012594666843310724,base,0
0.014706819909246176,-0.028517347591267166,0.013726905028240501,0.0508281549795207,base,0
0.0005276875193512363,-0.008291165411072807,0.00040424477510932286,-0.009085514285374456,base,0
0.09672532215393992,0.03869079176824794,0.09540977121062634,-0.024692937179163044,rep,1
-0.020132005271221887,-0.011997081003037924,-0.016902049790937568,-0.049385460443845466,rep,1
-0.01092124337192632,0.0344430378886539,-0.009749259303837028,-0.021707074050481143,base,0
-0.0447298392335095,-0.017678815512594204,-0.04546936094137705,-0.01839414691828616,base,0
-0.02488560163773752,-0.0218397172520279,-0.023243996015491562,0.07765612420347939,base,0
0.007030667186538053,0.008588353343721147,0.007556314458941414,-0.03801157005112974,base,0
-0.007320002426131624,-0.006604023975459872,-0.009309044299992332,0.011718666843310724,base,0
-0.011453644546466255,0.020359014162468162,-0.012615731280182452,0.02196776348323557,base,0
-0.004565118563424566,-0.030107260919715932,0.0014235603239296,-0.021465944547945794,base,0
0.018962645225973372,-0.014503314714054333,0.020816588950755024,0.0049189149602340675,base,0
0.061156322153939915,0.04626779176824794,0.05984077121062634,0.008275062820836957,rep,1
-0.028122180090753825,0.017696652408732836,-0.029102094971759498,0.021593154979520697,base,0
0.00042710864194547534,0.009480238107891045,0.0015977616147319833,0.002742579831948225,base,0
0.000683315854098393,-0.022761506531490405,0.006600690565051514,0.021210434451028624,base,0
-0.03485564080692673,-0.04750779743558103,-0.032250146710669586,-0.01592669945606866,rep,1
0.007572108641945475,0.04432723810789105,0.008742761614731982,-0.018447420168051776,base,0
-0.009570180090753824,0.014642652408732835,-0.010550094971759499,-0.009443845020479302,base,0
0.0035888199092461767,0.0022436524087328345,0.002608905028240502,-0.0029408450204793015,base,0
0.009608819909246174,-0.003908347591267165,0.0086289050282405,-0.009755845020479301,base,0
-0.009209180090753824,0.013708652408732834,-0.010189094971759498,-0.043705845020479306,base,0
0.0614983887571384,0.05735388694682724,0.057342982922343425,0.022242147780139283,rep,1
-0.014910242474281979,-0.00803025325399364,-0.010811625428029381,0.00039423994160802875,base,0
-0.01194723203182196,-0.012398726950025328,-0.007191266432166124,0.006009156426348784,base,0
0.025797667186538052,-0.02698064665627885,0.026323314458941413,-0.006325570051129742,base,0
0.013830239513935529,0.029202889699840744,0.012815647636919659,-0.012353908224582615,base,0
0.0012201907626587932,-0.008670447383132027,0.005710832567072437,0.0042250054588127035,base,0
-0.008566345505169078,-0.008467268283452524,-0.00869294851318755,-0.029082813428272628,base,0
-0.024606690858057008,-0.030060643722952477,-0.031490295207186304,-0.0025951211415203637,base,0
0.01686573595828629,0.019416816341771337,0.020614427370093908,0.0069373133860238245,base,0
0.004716503722483476,0.002596990727601195,0.003938529778042547,-0.017358569397221444,base,0
0.03741947183652962,0.010186380015376147,0.03172786179032521,0.008093347142770609,base,0
-0.012961066468899031,0.009455054545984852,-0.011612050369482305,0.013414791466818,base,0
0.005020951021928496,0.009129222180306762,0.002853186287096219,-0.048471419755889235,base,0
-0.011038643930187242,-0.014005753451319259,-0.011175492127091385,-0.014329643680634153,base,0
0.023963654494830924,0.05416373171654748,0.02383705148681245,-0.01082681342827263,base,0
0.018813654494830922,0.03480473171654748,0.018687051486812448,-0.055655813428272624,base,0
0.06383030914194299,0.07209835627704753,0.05694670479281369,0.058925878858479636,rep,1
-0.02153952266223559,0.005074461191835905,-0.018875526843147115,-0.028201929444943916,base,0
0.010039326586587877,-0.004623234009143732,0.009678499793685801,0.04629227806473825,base,0
0.014257833698575478,-0.026916687116832615,0.019276155819403385,-0.02733910919333914,base,0
-0.019627765180059705,-0.03353668320801446,-0.021623531494193476,-0.010309405959662697,base,0
0.005546477337764406,-0.005840538808164094,0.008210473156852884,0.004409070555056082,base,0
0.033421477337764405,0.007335461191835906,0.036085473156852885,0.023962070555056083,base,0
-0.010504760486064472,-0.015201110300159259,-0.011519352363080342,0.026453091775417388,base,0
-0.03036824247428198,-0.03716625325399364,-0.02626962542802938,0.01242023994160803,rep,1
-0.007628522662235593,-0.029441538808164094,-0.004964526843147115,0.002253070555056082,base,0
0.036435994728778114,0.03933591899696208,0.03966595020906243,0.013948539556154532,base,0
-0.02397124247428198,0.007069746746006361,-0.01987262542802938,0.00758023994160803,base,0
-0.0055691800907538246,0.0001796524087328364,-0.006549094971759499,-0.0111688450204793,base,0
-0.028990677846060083,-0.02602220823175206,-0.030306228789373668,-0.023882937179163045,base,0
-0.040731354774026625,-0.03625931471405433,-0.03887741104924498,-0.024823085039765932,base,0
-0.016015988733093574,-0.02270553988514474,-0.017863299869850347,0.03155566522423378,base,0
0.002678997573868377,0.001919976024540128,0.000689955700007669,-0.05097133315668928,base,0
0.008502711809389805,-0.0026464093909415592,0.00939008022251046,0.002451939689476903,base,0
0.0017514773377644071,-0.004261538808164094,0.004415473156852885,-0.010213929444943917,base,0
-0.00137723203182196,-0.005254726950025329,0.0033787335678338764,-0.0030598435736512147,base,0
-0.019439496277516524,0.023074990727601198,-0.020217470221957454,-0.022007569397221444,base,0
0.026237388757138408,0.018018886946827243,0.02208198292234343,0.006986147780139283,base,0
0.0283651607664905,-0.0011378155125942035,0.027625639058622947,0.05595485308171385,base,0
-0.01921835051249797,-0.016587359292348027,-0.009052443844321653,0.011591692467875458,base,0
-0.010689677846060083,-0.00895320823175206,-0.012005228789373669,0.027613062820836955,base,0
-0.0029803547740266264,-0.02874631471405433,-0.0011264110492449774,-0.015880085039765932,base,0
-0.007579166301424522,-0.006771687116832614,-0.0025608441805966163,0.02336589080666086,base,0
-0.020138243371926316,-0.020238962111346098,-0.018966259303837024,0.0020429259495188604,base,0
-0.003150988733093574,-0.02271953988514474,-0.004998299869850346,0.02084966522423378,base,0
-0.024137522662235594,0.007249461191835905,-0.021473526843147114,0.010465070555056083,base,0
0.03444399472877811,0.02882491899696208,0.03767395020906243,-0.043222460443845465,base,0
-0.007050334818274192,-0.025848515292096478,-0.0017598499890907307,-0.02192264736340845,base,0
-0.011396354774026627,-0.009230314714054333,-0.009542411049244979,0.004753914960234067,base,0
0.012760819909246176,-0.0019103475912671634,0.011780905028240501,-0.0411758450204793,base,0
-0.00379055482598352,-0.00983906360695105,-0.00379055482598352,-0.00983906360695105,base,0
-0.0006988455761294339,0.009096580319429419,-0.0008588039156306824,0.005673588253922973,base,0
0.057293951021928496,0.03019322218030676,0.055126186287096215,-0.038072419755889236,base,0
-0.01379523203182196,-0.01780072695002533,-0.009039266432166123,-0.004956843573651215,base,0
-0.023778166301424524,0.007208312883167386,-0.01875984418059662,-0.026616109193339142,base,0
0.020398819909246177,-0.030067347591267165,0.019418905028240504,0.013220154979520699,base,0
-0.02547858558492926,-0.023278890083491155,-0.025922386889143112,-0.002451648907443328,base,0
-0.01968752266223559,0.0010134611918359055,-0.017023526843147115,-0.010088929444943917,base,0
-0.021501891358054526,-0.014832761892108956,-0.020331238385268017,-0.017509420168051775,base,0
0.020800819909246177,0.033838652408732836,0.019820905028240503,-0.026460845020479302,base,0
0.01642983369857548,-0.011380687116832613,0.021448155819403385,-0.03598310919333914,base,0
-0.02265652816347038,-0.015784619984623854,-0.028348138209674783,0.012958347142770606,base,0
0.024372667186538053,0.004529353343721145,0.024898314458941414,0.01989542994887026,base,0
0.05269556959879697,0.01607745853345889,0.04570401157097782,-0.005250819657770162,rep,1
-0.004891343531364103,0.0066501293493027745,-0.007835679954937558,-0.006765804356927391,base,0
-0.0021762424742819766,-0.0021932532539936413,0.0019223745719706212,-0.017116760058391967,base,0
-0.020936002426131622,-0.016765023975459873,-0.02292504429999233,-0.06401633315668928,base,0
-0.005065564955572793,0.00037355688374429014,-0.005065564955572793,0.00037355688374429014,base,0
0.02301123951393553,0.01260888969984074,0.021996647636919657,-0.018215908224582612,base,0
-0.0037625350664923715,-0.018104947222239626,-0.003565503338263623,-0.017160619035181963,base,0
-0.0017675520192374158,-0.008514590509205508,-0.0011805085286500754,-0.0074255817834236095,base,0
-0.0004200664688990344,-0.004326945454015151,0.000928949630517692,-0.028113208533182,base,0
0.0028006452259733733,0.01882368528594567,0.004654588950755023,0.035166914960234066,base,0
-0.012280522662235593,0.0016674611918359055,-0.009616526843147115,0.021164070555056085,base,0
-0.024303354774026627,0.006175685285945667,-0.022449411049244975,-0.03658408503976593,base,0
0.029367881436575434,0.031085739080284065,0.0353565603239296,-0.022721944547945794,base,0
-0.043978002426131625,-0.06368502397545987,-0.04596704429999233,0.001588666843310724,base,0
-0.011402675584203006,0.014925137891441126,-0.012095167557653282,-0.016807820342077257,base,0
0.01014787786366263,0.013226418602021013,0.015455894512117648,-0.02200205654829785,base,0
0.00596123951393553,0.01804988969984074,0.00494664763691966,0.031972091775417384,base,0
0.024741833698575477,0.010191312883167386,0.029760155819403382,-0.00037310919333914005,base,0
-0.056883180090753827,-0.05415134759126716,-0.057863094971759496,0.0797071549795207,base,0
-0.011500180090753823,-0.018382347591267164,-0.012480094971759498,0.027123154979520697,base,0
-0.0041446778460600825,0.005554791768247939,-0.005460228789373668,-0.009381937179163045,base,0
-0.00321523203182196,-0.012424726950025328,0.0015407335678338761,-0.010229843573651214,base,0
0.006197665181725809,0.009870484707903523,0.011488150010909269,0.006198352636591548,base,0
0.009762997573868377,0.011466976024540127,0.00777395570000767,0.004193666843310724,base,0
0.009450309141942993,0.013321356277047523,0.0025667047928136927,0.021753878858479635,base,0
-0.03965074932348667,-0.01067764338500811,-0.037140112098979806,-0.07350921772451363,base,0
-0.03300152816347038,-0.022783619984623853,-0.038693138209674786,0.02333134714277061,base,0
0.031113654494830924,0.04054273171654748,0.03098705148681245,0.0019301865717273707,base,0
0.011102007261568937,0.010787017527267163,0.010980037326260295,0.00632400438270847,rep,1
0.010438326586587877,-0.02080223400914373,0.010077499793685801,0.019211278064738255,base,0
0.06294238875713841,0.04808588694682724,0.058786982922343425,0.004639147780139283,base,0
-0.03509089135805452,-0.044583761892108956,-0.03392023838526801,0.11207257983194822,base,0
0.014209322153939916,0.038716791768247945,0.01289377121062633,0.006143062820836955,base,0
-0.044137180090753826,-0.013374347591267164,-0.0451170949717595,-0.013746845020479301,base,0
0.04464150372248348,0.05075899072760119,0.04386352977804255,-0.0038525693972214442,base,0
-0.012513496277516526,-0.007122009272398805,-0.013291470221957456,0.002141430602778556,base,0
-0.010210992738431061,-0.009143982472732841,-0.010332962673739704,-0.004088995617291535,base,0
0.011728477337764406,-0.014211538808164094,0.014392473156852884,0.008609070555056083,base,0
-0.015733048978071505,-0.03818277781969323,-0.017900813712903783,0.02784758024411076,base,0
-0.013591591335676561,-0.009409893947330716,-0.01297080115501367,-0.004244492771782342,base,0
-0.021768180090753826,-0.0008993475912671637,-0.0227480949717595,-0.017919845020479302,base,0
0.02565367421401992,-0.01596060233550126,0.024697449798857497,0.01715618970135112,base,0
-0.034393522662235596,-0.024655538808164096,-0.031729526843147116,-0.015524929444943917,base,0
0.02800750502274473,0.023389682284086145,0.015868402915443537,0.005989437076305986,base,0
-0.003924989254308182,-0.006397084633899534,0.00253908641868782,-0.0041298025119396,base,0
0.030065756628073682,0.0205330378886539,0.031237740696162974,0.034793925949518856,base,0
-0.019809242474281973,-0.019704253253993637,-0.015710625428029375,0.0013482399416080287,base,0
-0.007631643930187242,-0.017668753451319262,-0.007768492127091384,-0.009375643680634153,base,0
0.00039510864194547543,-0.049634761892108956,0.0015657616147319833,-0.008810420168051775,base,0
0.006337767968178041,-0.007387726950025329,0.011093733567833877,0.0006041564263487859,base,0
0.008900833698575477,-0.03747168711683262,0.013919155819403384,-0.0058931091933391395,base,0
-0.01010623203182196,-0.01776372695002533,-0.005350266432166123,-0.0036598435736512145,base,0
-0.03715252816347038,-0.015364619984623852,-0.04284413820967479,0.016354347142770606,base,0
0.006846750275798635,-0.01476720438885661,0.007948024025922238,0.02171738015918796,base,0
-0.023020611242861595,-0.01830511305317276,-0.02717601707765657,0.001945147780139283,base,0
-0.024750430401203033,-0.004362541466541109,-0.03174198842902218,-0.010394819657770157,rep,1
0.005537997573868377,-0.009382023975459872,0.003548955700007669,-0.020706333156689273,base,0
-0.025363180090753824,-0.012186347591267164,-0.026343094971759497,0.012894154979520699,base,0
0.019448833698575477,0.018356312883167386,0.024467155819403383,0.01049189080666086,base,0
0.0058178486534211805,0.004107450439757894,0.00746346336306315,-0.006735846715677075,base,0
0.004943819909246175,-0.008326347591267165,0.0039639050282405,0.0162671549795207,base,0
-0.030627005271221884,-0.03473708100303792,-0.027397049790937565,-0.02560946044384546,rep,1
0.031168997573868377,0.013561976024540127,0.029179955700007667,-0.028530333156689278,base,0
-0.030974180090753825,-0.0014283475912671637,-0.031954094971759495,-0.0049898450204793,base,0
0.02397501074569182,0.018773915366100465,0.03043908641868782,-0.0141398025119396,base,0
0.025087359193073276,0.05590920256441898,0.027692853289330414,-0.03505269945606866,base,0
-0.019013354774026627,-0.019425314714054332,-0.017159411049244976,-0.007951085039765934,base,0
0.02005083369857548,0.025169312883167386,0.025069155819403385,0.01865689080666086,base,0
0.0245216835703553,-0.008288551440200223,0.025372603037465285,-0.0021830784361786433,base,0
-0.02013223949051715,-0.02090026312907659,-0.019925729461713677,0.008409573719997536,base,0
0.004039355453533744,-0.021089985837531838,0.002877268719817548,-8.2365167644316e-06,base,0
-0.002821528163470377,0.008500380015376147,-0.008513138209674784,-0.0317316528572294,base,0
-0.043077122136337374,-0.041140581397978986,-0.03776910548788236,0.02150094345170215,base,0
-0.0022534962775165234,0.034132990727601197,-0.003031470221957453,0.023100430602778554,base,0
0.033863324415796994,-0.008007862108558875,0.03317083244234672,-0.016657820342077256,base,0
0.012923327224117102,0.00477924700549822,0.013014981572921717,-0.007149413739695992,base,0
0.054217645225973374,0.04436768528594567,0.05607158895075502,-0.007741085039765933,rep,1
-0.0038457493234866635,-0.014881643385008109,-0.0013351120989798064,0.0011637822754863789,base,0
0.009428505022744733,0.016703682284086148,-0.002710597084556461,0.010370437076305987,base,0
-0.013499005271221887,-0.022854081003037915,-0.010269049790937568,0.010959539556154533,rep,1
-0.012322354774026626,-0.0009173147140543328,-0.010468411049244978,-0.014127085039765933,base,0
0.06926865646863589,0.03469212934930277,0.06632432004506245,0.00741219564307261,base,0
0.004702757525718025,-0.0009712532539936404,0.008801374571970623,0.0003662399416080285,base,0
-0.14289149627751654,-0.1706470092723988,-0.14366947022195747,-0.020965569397221447,showcase,2
-0.038617496277516525,-0.02814400927239881,-0.039395470221957454,-0.009034569397221446,base,0
0.01621044798076258,0.021934409490794494,0.016797491471349922,-0.02924158178342361,base,0
-0.0015121221363373692,-0.008881581397978986,0.003795894512117648,0.00992194345170215,base,0
-0.0026001513465788205,0.003651450439757894,-0.0009545366369368511,0.0054551532843229245,base,0
-0.011985760486064471,-0.04243611030015926,-0.013000352363080342,-0.044966908224582616,base,0
0.009805859740468915,0.004714806112425328,0.008604518389915945,0.007006966957658388,base,0
0.033147756628073684,-0.017607962111346097,0.034319740696162976,0.024502925949518858,base,0
0.017799994728778114,0.022331918996962078,0.021029950209062433,0.04506453955615453,base,0
0.03369630914194299,0.010381356277047522,0.026812704792813693,0.019125878858479637,base,0
0.006687625845431935,-0.008477298064674949,0.0074452115485270365,0.009437620900178714,base,0
0.04889738875713841,0.05150388694682725,0.04474198292234344,-0.005506852219860716,base,0
0.04881241807411875,0.041408021391820385,0.05054996322823914,-0.05196710101149818,base,0
0.005072322153939917,0.017735791768247938,0.0037567712106263314,0.016022062820836958,base,0
0.002165398362262483,-0.028704717252027896,0.00380700398450844,-0.020502875796520603,base,0
-0.01669876048606447,0.02745788969984074,-0.01771335236308034,-0.04416990822458262,base,0
0.004086667186538053,-0.040560646656278856,0.004612314458941414,0.0008484299488702579,base,0
-0.013315528163470378,-0.006487619984623853,-0.019007138209674784,0.013715347142770607,base,0
-0.004077180090753824,0.0009616524087328361,-0.005057094971759499,-0.0144208450204793,base,0
-0.026878677846060083,0.023346791768247943,-0.02819422878937367,0.008768062820836958,base,0
-0.02713176518005971,-0.013974683208014461,-0.02912753149419348,-0.011534405959662701,base,0
-0.007196166301424522,-0.004786687116832614,-0.0021778441805966166,0.00112189080666086,base,0
-0.049505651303986487,-0.03813743505082065,-0.047157267577276736,0.01649013053745503,base,0
-0.009886677846060083,-0.01763620823175206,-0.011202228789373669,-0.026022937179163045,base,0
0.013432654494830923,0.014121731716547478,0.01330605148681245,-0.02722481342827263,base,0
0.022743154423870565,-0.03628141968057058,0.022583196084369317,-0.03488141174607703,base,0
-0.001993673413412122,0.008533765990856269,-0.0023545002063141973,0.031244278064738253,base,0
0.002584176175129599,-0.0014146729534972868,0.003696018394153122,0.002023336221484477,rep,1
-0.0059992433719263175,0.047556037888653896,-0.004827259303837025,0.04528592594951886,base,0
0.011335348696013511,0.0035785649491793456,0.01368373242272326,0.01142913053745503,base,0
-0.007768180090753824,-0.011387347591267164,-0.008748094971759499,-0.014754845020479301,base,0
-0.012933552019237416,-0.03033059050920551,-0.012346508528650076,0.01939341821657639,base,0
0.026081190762658798,0.009790552616867974,0.03057183256707244,0.0203710054588127,base,0
0.0037179335311009684,0.01213205454598485,0.005066949630517695,-0.033209208533182,base,0
0.000992833698575478,-0.015068687116832614,0.0060111558194033835,0.02225789080666086,base,0
0.008036694406240004,0.0073410333126569735,0.00928541473549837,-0.009664693463642009,base,0
3.276050948284887e-05,0.0003407368709234112,0.00023927053828632153,0.0032655737199975355,base,0
0.002559359193073275,0.0030612025644189793,0.0051648532893304126,0.0023773005439313363,base,0
-0.011023048978071506,0.021473222180306763,-0.013190813712903784,-0.011929419755889237,base,0
-0.007325180090753824,-0.016622347591267163,-0.008305094971759498,0.012578154979520698,base,0
-0.0024469910490059234,-0.02794637279086348,-0.000533972024315741,0.0077079360066945775,base,0
0.012846398362262482,0.022744282747972102,0.01448800398450844,0.019670124203479397,base,0
0.007272315854098394,0.011480493468509597,0.013189690565051515,0.011363434451028623,base,0
0.013517819909246177,0.030642652408732835,0.012537905028240502,0.008536154979520698,base,0
0.01998430914194299,0.014654356277047524,0.013100704792813691,0.010959878858479637,base,0
0.026976503722483475,0.003465990727601195,0.026198529778042545,0.0036874306027785556,base,0
-0.014222380264393803,0.005701088959692637,-0.0056205936021340224,-0.042047728051824565,base,0
-0.025073242474281977,-0.03217025325399364,-0.02097462542802938,0.04095023994160803,base,0
0.023296738831593097,0.03291192411514821,0.013111622785691572,0.009653567468795492,base,0
0.008436551260766888,0.006124587430393458,0.008436551260766888,0.006124587430393458,base,0
-0.00486823203182196,0.001983273049974671,-0.00011226643216612382,0.0035931564263487863,base,0
0.029817994728778115,0.01876391899696208,0.033047950209062434,0.026069539556154535,base,0


==> figures/scatter_density_null_p25.csv <==
x,y
-0.006150,-0.016582
-0.006496,-0.016400
-0.008200,-0.015417
-0.009546,-0.014350
-0.010250,-0.013690
-0.011458,-0.012300
-0.012300,-0.011026
-0.012765,-0.010250
-0.013604,-0.008200
-0.014033,-0.006150
-0.014097,-0.004100
-0.013854,-0.002050
-0.013365,-0.000000
-0.012684,0.002050
-0.012300,0.003020
-0.011856,0.004100
-0.010866,0.006150
-0.010250,0.007219
-0.009593,0.008200
-0.008200,0.009860
-0.007772,0.010250
-0.006150,0.011474
-0.004475,0.012300
-0.004100,0.012466
-0.002050,0.013052
-0.000000,0.013326
0.002050,0.013327
0.004100,0.013061
0.006150,0.012507
0.006656,0.012300
0.008200,0.011660
0.010250,0.010444
0.010511,0.010250
0.012300,0.008598
0.012651,0.008200
0.013853,0.006150
0.014350,0.004370
0.014419,0.004100
0.014555,0.002050
0.014398,-0.000000
0.014350,-0.000271
0.014061,-0.002050
0.013595,-0.004100
0.013006,-0.006150
0.012300,-0.008105
0.012264,-0.008200
0.011315,-0.010250
0.010250,-0.012011
0.010048,-0.012300
0.008259,-0.014350
0.008200,-0.014406
0.006150,-0.015956
0.005310,-0.016400
0.004100,-0.016975
0.002050,-0.017572
-0.000000,-0.017813
-0.002050,-0.017727
-0.004100,-0.017324
-0.006150,-0.016582


==> figures/scatter_density_null_p50.csv <==
x,y
-0.010250,-0.024799
-0.010626,-0.024600
-0.012300,-0.023669
-0.013744,-0.022550
-0.014350,-0.022048
-0.015891,-0.020500
-0.016400,-0.019955
-0.017716,-0.018450
-0.018450,-0.017566
-0.019458,-0.016400
-0.020500,-0.015119
-0.021197,-0.014350
-0.022550,-0.012662
-0.022875,-0.012300
-0.024334,-0.010250
-0.024600,-0.009697
-0.025359,-0.008200
-0.025890,-0.006150
-0.026002,-0.004100
-0.025813,-0.002050
-0.025439,-0.000000
-0.024981,0.002050
-0.024600,0.003683
-0.024503,0.004100
-0.024007,0.006150
-0.023430,0.008200
-0.022692,0.010250
-0.022550,0.010553
-0.021725,0.012300
-0.020500,0.014262
-0.020445,0.014350
-0.018855,0.016400
-0.018450,0.016840
-0.016886,0.018450
-0.016400,0.018886
-0.014365,0.020500
-0.014350,0.020511
-0.012300,0.021768
-0.010666,0.022550
-0.010250,0.022740
-0.008200,0.023512
-0.006150,0.024140
-0.004351,0.024600
-0.004100,0.024666
-0.002050,0.025100
-0.000000,0.025391
0.002050,0.025478
0.004100,0.025295
0.006150,0.024790
0.006622,0.024600
0.008200,0.023951
0.010250,0.022820
0.010675,0.022550
0.012300,0.021544
0.013922,0.020500
0.014350,0.020237
0.016400,0.018999
0.017332,0.018450
0.018450,0.017773
0.020500,0.016412
0.020515,0.016400
0.022550,0.014499
0.022674,0.014350
0.023926,0.012300
0.024600,0.010411
0.024649,0.010250
0.024987,0.008200
0.025070,0.006150
0.024947,0.004100
0.024653,0.002050
0.024600,0.001792
0.024247,-0.000000
0.023749,-0.002050
0.023166,-0.004100
0.022550,-0.005990
0.022503,-0.006150
0.021825,-0.008200
0.021016,-0.010250
0.020500,-0.011348
0.020091,-0.012300
0.019011,-0.014350
0.018450,-0.015214
0.017699,-0.016400
0.016400,-0.018006
0.016027,-0.018450
0.014350,-0.020070
0.013859,-0.020500
0.012300,-0.021685
0.010985,-0.022550
0.010250,-0.023008
0.008200,-0.024119
0.007102,-0.024600
0.006150,-0.025041
0.004100,-0.025763
0.002050,-0.026233
-0.000000,-0.026476
-0.002050,-0.026521
-0.004100,-0.026395
-0.006150,-0.026097
-0.008200,-0.025594
-0.010250,-0.024799


==> figures/scatter_density_null_p75.csv <==
x,y
0.002050,-0.039043
0.000732,-0.038950
-0.000000,-0.038903
-0.002050,-0.038677
-0.004100,-0.038460
-0.006150,-0.038308
-0.008200,-0.038219
-0.010250,-0.038143
-0.012300,-0.037996
-0.014350,-0.037680
-0.016400,-0.037084
-0.016807,-0.036900
-0.018450,-0.036129
-0.020333,-0.034850
-0.020500,-0.034729
-0.022550,-0.032868
-0.022615,-0.032800
-0.024420,-0.030750
-0.024600,-0.030524
-0.025984,-0.028700
-0.026650,-0.027773
-0.027465,-0.026650
-0.028700,-0.025010
-0.029023,-0.024600
-0.030750,-0.022616
-0.030810,-0.022550
-0.032800,-0.020519
-0.032818,-0.020500
-0.034818,-0.018450
-0.034850,-0.018415
-0.036579,-0.016400
-0.036900,-0.015945
-0.037992,-0.014350
-0.038950,-0.012376
-0.038987,-0.012300
-0.039632,-0.010250
-0.039884,-0.008200
-0.039799,-0.006150
-0.039444,-0.004100
-0.038950,-0.002252
-0.038903,-0.002050
-0.038345,-0.000000
-0.037784,0.002050
-0.037266,0.004100
-0.036900,0.005743
-0.036820,0.006150
-0.036458,0.008200
-0.036096,0.010250
-0.035685,0.012300
-0.035172,0.014350
-0.034850,0.015375
-0.034525,0.016400
-0.033670,0.018450
-0.032800,0.020009
-0.032503,0.020500
-0.030973,0.022550
-0.030750,0.022810
-0.029087,0.024600
-0.028700,0.024991
-0.026980,0.026650
-0.026650,0.026969
-0.024795,0.028700
-0.024600,0.028886
-0.022550,0.030721
-0.022515,0.030750
-0.020500,0.032403
-0.019928,0.032800
-0.018450,0.033844
-0.016677,0.034850
-0.016400,0.035011
-0.014350,0.035967
-0.012300,0.036642
-0.011075,0.036900
-0.010250,0.037082
-0.008200,0.037343
-0.006150,0.037472
-0.004100,0.037539
-0.002050,0.037578
-0.000000,0.037592
0.002050,0.037552
0.004100,0.037419
0.006150,0.037141
0.007214,0.036900
0.008200,0.036696
0.010250,0.036069
0.012300,0.035187
0.012946,0.034850
0.014350,0.034129
0.016400,0.032886
0.016538,0.032800
0.018450,0.031644
0.019908,0.030750
0.020500,0.030409
0.022550,0.029320
0.023764,0.028700
0.024600,0.028303
0.026650,0.027298
0.027773,0.026650
0.028700,0.026084
0.030482,0.024600
0.030750,0.024322
0.032042,0.022550
0.032800,0.020935
0.032973,0.020500
0.033577,0.018450
0.033987,0.016400
0.034295,0.014350
0.034564,0.012300
0.034839,0.010250
0.034850,0.010176
0.035217,0.008200
0.035681,0.006150
0.036236,0.004100
0.036848,0.002050
0.036900,0.001849
0.037530,-0.000000
0.037981,-0.002050
0.037997,-0.004100
0.037464,-0.006150
0.036900,-0.007279
0.036518,-0.008200
0.035425,-0.010250
0.034850,-0.011244
0.034338,-0.012300
0.033339,-0.014350
0.032800,-0.015493
0.032405,-0.016400
0.031521,-0.018450
0.030750,-0.020168
0.030598,-0.020500
0.029574,-0.022550
0.028700,-0.024018
0.028300,-0.024600
0.026650,-0.026536
0.026525,-0.026650
0.024600,-0.028115
0.023531,-0.028700
0.022550,-0.029188
0.020500,-0.030017
0.018540,-0.030750
0.018450,-0.030786
0.016400,-0.031757
0.014557,-0.032800
0.014350,-0.032937
0.012300,-0.034506
0.011856,-0.034850
0.010250,-0.036195
0.009240,-0.036900
0.008200,-0.037596
0.006150,-0.038512
0.004119,-0.038950
0.004100,-0.038954
0.002050,-0.039043


==> figures/scatter_density_p25.csv <==
x,y
-0.014350,-0.015180
-0.015807,-0.014350
-0.016400,-0.013447
-0.016815,-0.012300
-0.016867,-0.010250
-0.016512,-0.008200
-0.016400,-0.007861
-0.015865,-0.006150
-0.014984,-0.004100
-0.014350,-0.002950
-0.013856,-0.002050
-0.012488,-0.000000
-0.012300,0.000247
-0.010865,0.002050
-0.010250,0.002747
-0.008966,0.004100
-0.008200,0.004868
-0.006790,0.006150
-0.006150,0.006731
-0.004328,0.008200
-0.004100,0.008391
-0.002050,0.009894
-0.001464,0.010250
-0.000000,0.011213
0.002050,0.012262
0.002154,0.012300
0.004100,0.013084
0.006150,0.013572
0.008200,0.013731
0.010250,0.013494
0.012300,0.012516
0.012518,0.012300
0.013313,0.010250
0.013217,0.008200
0.012731,0.006150
0.012300,0.004964
0.012008,0.004100
0.011140,0.002050
0.010250,0.000238
0.010136,-0.000000
0.009014,-0.002050
0.008200,-0.003362
0.007729,-0.004100
0.006239,-0.006150
0.006150,-0.006261
0.004428,-0.008200
0.004100,-0.008530
0.002096,-0.010250
0.002050,-0.010287
-0.000000,-0.011667
-0.001163,-0.012300
-0.002050,-0.012765
-0.004100,-0.013651
-0.006054,-0.014350
-0.006150,-0.014385
-0.008200,-0.014961
-0.010250,-0.015351
-0.012300,-0.015489
-0.014350,-0.015180


==> figures/scatter_density_p50.csv <==
x,y
-0.024600,-0.024613
-0.024638,-0.024600
-0.026650,-0.023204
-0.027012,-0.022550
-0.027303,-0.020500
-0.027139,-0.018450
-0.026756,-0.016400
-0.026650,-0.015987
-0.026256,-0.014350
-0.025684,-0.012300
-0.025024,-0.010250
-0.024600,-0.009093
-0.024296,-0.008200
-0.023527,-0.006150
-0.022643,-0.004100
-0.022550,-0.003896
-0.021739,-0.002050
-0.020656,-0.000000
-0.020500,0.000262
-0.019453,0.002050
-0.018450,0.003441
-0.017982,0.004100
-0.016400,0.005983
-0.016261,0.006150
-0.014350,0.008192
-0.014342,0.008200
-0.012300,0.010239
-0.012289,0.010250
-0.010250,0.012209
-0.010155,0.012300
-0.008200,0.014131
-0.007962,0.014350
-0.006150,0.015999
-0.005693,0.016400
-0.004100,0.017784
-0.003282,0.018450
-0.002050,0.019445
-0.000601,0.020500
-0.000000,0.020938
0.002050,0.022218
0.002703,0.022550
0.004100,0.023271
0.006150,0.024055
0.008200,0.024562
0.008620,0.024600
0.010250,0.024759
0.012300,0.024648
0.012592,0.024600
0.014350,0.024308
0.016400,0.023888
0.018450,0.023496
0.020500,0.023124
0.022550,0.022646
0.022815,0.022550
0.024600,0.021502
0.025432,0.020500
0.025802,0.018450
0.025420,0.016400
0.024641,0.014350
0.024600,0.014274
0.023624,0.012300
0.022550,0.010429
0.022458,0.010250
0.021261,0.008200
0.020500,0.006989
0.020029,0.006150
0.018823,0.004100
0.018450,0.003482
0.017670,0.002050
0.016513,-0.000000
0.016400,-0.000206
0.015461,-0.002050
0.014350,-0.004082
0.014341,-0.004100
0.013296,-0.006150
0.012300,-0.007849
0.012094,-0.008200
0.010776,-0.010250
0.010250,-0.010947
0.009169,-0.012300
0.008200,-0.013341
0.007144,-0.014350
0.006150,-0.015210
0.004502,-0.016400
0.004100,-0.016680
0.002050,-0.017863
0.000671,-0.018450
-0.000000,-0.018755
-0.002050,-0.019487
-0.004100,-0.020046
-0.006016,-0.020500
-0.006150,-0.020537
-0.008200,-0.021143
-0.010250,-0.021729
-0.012300,-0.022303
-0.013184,-0.022550
-0.014350,-0.022922
-0.016400,-0.023510
-0.018450,-0.024029
-0.020500,-0.024465
-0.021601,-0.024600
-0.022550,-0.024727
-0.024600,-0.024613


==> figures/scatter_density_p75.csv <==
x,y
-0.034850,-0.037146
-0.036011,-0.036900
-0.036900,-0.036673
-0.038950,-0.035324
-0.039279,-0.034850
-0.039649,-0.032800
-0.039413,-0.030750
-0.038950,-0.028819
-0.038926,-0.028700
-0.038401,-0.026650
-0.037899,-0.024600
-0.037458,-0.022550
-0.037116,-0.020500
-0.036900,-0.018530
-0.036892,-0.018450
-0.036772,-0.016400
-0.036610,-0.014350
-0.036312,-0.012300
-0.035832,-0.010250
-0.035208,-0.008200
-0.034850,-0.007202
-0.034525,-0.006150
-0.033770,-0.004100
-0.032896,-0.002050
-0.032800,-0.001869
-0.031891,-0.000000
-0.030750,0.001896
-0.030663,0.002050
-0.029220,0.004100
-0.028700,0.004718
-0.027498,0.006150
-0.026650,0.007033
-0.025500,0.008200
-0.024600,0.009047
-0.023265,0.010250
-0.022550,0.010886
-0.020875,0.012300
-0.020500,0.012631
-0.018452,0.014350
-0.018450,0.014352
-0.016400,0.016182
-0.016151,0.016400
-0.014350,0.018114
-0.013987,0.018450
-0.012300,0.020160
-0.011950,0.020500
-0.010250,0.022306
-0.010006,0.022550
-0.008200,0.024508
-0.008107,0.024600
-0.006197,0.026650
-0.006150,0.026703
-0.004167,0.028700
-0.004100,0.028768
-0.002050,0.030594
-0.001836,0.030750
-0.000000,0.032124
0.001157,0.032800
0.002050,0.033330
0.004100,0.034305
0.005610,0.034850
0.006150,0.035057
0.008200,0.035730
0.010250,0.036299
0.012300,0.036785
0.012872,0.036900
0.014350,0.037251
0.016400,0.037609
0.018450,0.037780
0.020500,0.037703
0.022550,0.037356
0.024263,0.036900
0.024600,0.036815
0.026650,0.036264
0.028700,0.035722
0.030750,0.035084
0.031288,0.034850
0.032800,0.034201
0.034850,0.032832
0.034887,0.032800
0.036900,0.030853
0.036981,0.030750
0.038039,0.028700
0.038391,0.026650
0.038332,0.024600
0.038029,0.022550
0.037551,0.020500
0.036908,0.018450
0.036900,0.018427
0.036229,0.016400
0.035374,0.014350
0.034850,0.013268
0.034397,0.012300
0.033302,0.010250
0.032800,0.009359
0.032142,0.008200
0.030958,0.006150
0.030750,0.005732
0.029911,0.004100
0.029035,0.002050
0.028700,0.000930
0.028414,-0.000000
0.027963,-0.002050
0.027559,-0.004100
0.027039,-0.006150
0.026650,-0.007165
0.026247,-0.008200
0.025092,-0.010250
0.024600,-0.010911
0.023540,-0.012300
0.022550,-0.013362
0.021607,-0.014350
0.020500,-0.015366
0.019344,-0.016400
0.018450,-0.017142
0.016820,-0.018450
0.016400,-0.018778
0.014350,-0.020319
0.014104,-0.020500
0.012300,-0.021819
0.011222,-0.022550
0.010250,-0.023223
0.008200,-0.024516
0.008063,-0.024600
0.006150,-0.025817
0.004684,-0.026650
0.004100,-0.026999
0.002050,-0.028179
0.001107,-0.028700
-0.000000,-0.029353
-0.002050,-0.030532
-0.002431,-0.030750
-0.004100,-0.031794
-0.005710,-0.032800
-0.006150,-0.033100
-0.008200,-0.034455
-0.008846,-0.034850
-0.010250,-0.035800
-0.012064,-0.036900
-0.012300,-0.037056
-0.014350,-0.037953
-0.016400,-0.038291
-0.018450,-0.037540
-0.019452,-0.036900
-0.020500,-0.036447
-0.022550,-0.036182
-0.024600,-0.036366
-0.026650,-0.036705
-0.027825,-0.036900
-0.028700,-0.037066
-0.030750,-0.037313
-0.032800,-0.037344
-0.034850,-0.037146

